SGX Switchless Calls Made Configless

Intel's software guard extensions (SGX) provide hardware enclaves to guarantee confidentiality and integrity for sensitive code and data. However, systems leveraging such security mechanisms must often pay high performance overheads. A major source of this overhead is SGX enclave transitions which induce expensive cross-enclave context switches. The Intel SGX SDK mitigates this with a switchless call mechanism for transitionless cross-enclave calls using worker threads. Intel's SGX switchless call implementation improves performance but provides limited flexibility: developers need to statically fix the system configuration at build time, which is error-prone and misconfigurations lead to performance degradations and waste of CPU resources. ZC-SWITCHLESS is a configless and efficient technique to drive the execution of SGX switchless calls. Its dynamic approach optimises the total switchless worker threads at runtime to minimise CPU waste. The experimental evaluation shows that ZC-SWITCHLESS obviates the performance penalty of misconfigured switchless systems while minimising CPU waste.

==> plots/data/dynamic/lmbench/intel-2threads/reader/intel_all.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.501915, 203218.162827, 2, 0.000000
1.002998, 268544.328612, 2, 0.000000
1.504950, 250616.830674, 2, 33.333333
2.008532, 251575.728854, 2, 31.250000
2.514936, 265381.116309, 2, 29.166667
3.023212, 401344.504089, 2, 31.250000
3.535359, 540738.293650, 2, 43.750000
4.055594, 642553.088313, 2, 43.750000
4.592693, 696330.471696, 2, 43.951613
5.162294, 739155.523765, 2, 43.863636
5.796987, 762135.699229, 2, 43.750000
6.562591, 772068.559070, 2, 43.720379
7.589110, 778460.724598, 2, 55.046090
9.135919, 782798.959888, 2, 57.009638
11.530487, 864930.798032, 2, 51.437526
15.727582, 886392.051553, 2, 44.678282
23.510317, 899901.228041, 2, 56.020254
38.717742, 891207.745492, 2, 53.580762
53.989661, 887321.441904, 2, 51.339557
69.272286, 886672.441576, 2, 55.143981


==> plots/data/dynamic/lmbench/intel-2threads/reader/intel_read.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001054, 56530.007258, 2, 0.000000
1.003858, 202431.813374, 2, 0.000000
2.517647, 257556.382312, 2, 5.000000
3.026183, 390143.749684, 2, 35.416667
3.538828, 519827.310119, 2, 29.545455
4.060167, 609499.081275, 2, 29.166667
4.598001, 682620.921963, 2, 30.078125
5.168326, 731010.182972, 2, 29.545455
5.794444, 814043.166785, 2, 29.750000
6.551666, 796781.609222, 2, 40.936463
7.598709, 749015.661118, 2, 45.235383
9.066883, 846396.852797, 2, 37.613298
11.615921, 799662.499865, 2, 50.714988
16.327206, 778137.600058, 2, 50.940230
25.454887, 759618.786151, 2, 55.803732
43.315810, 754991.729715, 2, 55.345116
61.129311, 757060.488407, 2, 53.873916


==> plots/data/dynamic/lmbench/intel-2threads/reader/intel_write.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001174, 47085.900692, 2, 0.000000
0.502826, 73906.989532, 2, 0.000000
1.512313, 67805.137527, 2, 3.125000
2.016776, 191228.309630, 2, 12.500000
2.524516, 211739.527561, 2, 14.285714
3.039837, 211286.613989, 2, 14.583333
3.569946, 213854.632514, 2, 14.062500
4.132647, 205060.308477, 2, 18.619048
4.751344, 216018.714174, 2, 14.210526
5.490518, 214367.234544, 2, 14.136126
6.487232, 206237.622659, 2, 32.156549
7.991659, 203959.595907, 2, 35.070090
10.512319, 202724.516737, 2, 46.147181
15.171895, 196950.664645, 2, 51.368725
24.045565, 195667.941979, 2, 47.042405
41.459276, 193738.352387, 2, 48.017642
58.909321, 193322.421461, 2, 46.702574
68.081021, 188940.896806, 2, 44.251012

==> plots/data/dynamic/lmbench/intel-2threads/writer/intel_all.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.501915, 217000.232190, 2, 0.000000
1.002998, 282570.087978, 2, 0.000000
1.504950, 256585.425306, 2, 33.333333
2.008532, 255176.087449, 2, 31.250000
2.514936, 264957.470186, 2, 29.166667
3.023212, 401894.934617, 2, 31.250000
3.535359, 541306.873802, 2, 43.750000
4.055594, 642941.166513, 2, 43.750000
4.592693, 696145.112754, 2, 43.951613
5.162321, 739009.094460, 2, 43.863636
5.797007, 762336.996772, 2, 43.750000
6.562655, 772017.789989, 2, 43.720379
7.589110, 778556.233270, 2, 55.046090
9.136026, 782732.496136, 2, 56.890591
11.529860, 865255.748625, 2, 51.440169
15.720493, 887945.550075, 2, 44.717714
23.495531, 900871.373802, 2, 56.028130
38.699781, 891406.151647, 2, 53.588415
53.976681, 887025.198513, 2, 51.342514
69.251460, 887151.520473, 2, 55.134859


==> plots/data/dynamic/lmbench/intel-2threads/writer/intel_read.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001204, 47654.084718, 2, 0.000000
1.006139, 69581.166605, 2, 29.166667
2.524125, 201291.891359, 2, 22.321429
3.039239, 214248.703779, 2, 21.634615
3.569825, 210295.267699, 2, 14.062500
4.127947, 220808.652001, 2, 14.130435
4.744293, 220307.778228, 2, 15.052656
5.493149, 205887.853771, 2, 14.078283
6.488531, 206851.499807, 2, 26.118046
8.010523, 200463.507258, 2, 31.731797
10.558822, 199990.810871, 2, 41.009546
15.340450, 191336.728748, 2, 49.257399
24.436154, 190610.771529, 2, 54.001199
42.259242, 189159.901108, 2, 54.572748
59.974634, 190343.265758, 2, 53.000112
68.015246, 217281.460051, 2, 18.334125


==> plots/data/dynamic/lmbench/intel-2threads/writer/intel_write.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.000998, 56997.529727, 2, 0.000000
0.501880, 199880.871001, 2, 0.000000
1.002945, 280473.045839, 2, 0.000000
1.506801, 114864.928894, 2, 4.166667
2.515480, 305544.214348, 2, 16.666667
3.023065, 439245.787530, 2, 29.166667
3.534526, 574154.935889, 2, 42.500000
4.078583, 292670.715857, 2, 44.779412
4.610211, 817658.902665, 2, 42.000000
5.169300, 871151.770003, 2, 42.287234
5.775161, 970159.927074, 2, 42.205882
6.501807, 904257.586463, 2, 55.612374
7.470887, 873795.102472, 2, 56.770833
8.837377, 945602.813021, 2, 50.979415
11.155648, 901175.394035, 2, 52.829090
15.322506, 893674.426229, 2, 55.919097
23.298454, 876648.210497, 2, 49.614988
38.482372, 892633.852081, 2, 49.151055
53.804331, 884317.469176, 2, 45.567262
69.899149, 840495.632536, 2, 45.530958


==> plots/data/dynamic/lmbench/intel-4threads/reader/intel_all.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001113, 51617.059232, 2, 0.000000
0.502137, 153393.289657, 2, 0.000000
1.003827, 157093.888734, 2, 0.000000
1.506744, 162552.331691, 2, 0.000000
2.012461, 152943.142240, 2, 72.916667
3.030278, 320091.866366, 2, 71.428571
3.546961, 390381.464298, 2, 61.011905
4.077367, 425782.061855, 2, 71.875000
4.631714, 474099.245232, 2, 69.940476
5.235835, 493512.712738, 2, 71.590909
5.938969, 504843.358223, 2, 71.035654
6.833374, 519744.619725, 2, 70.826340
8.132786, 512513.931032, 2, 72.713838
10.074965, 568102.927956, 2, 71.832941
12.786828, 740788.638937, 2, 72.410341
19.496939, 527680.845234, 2, 76.850536
29.805372, 668174.047103, 2, 72.048049
51.544366, 617134.447330, 2, 72.221844
71.241347, 682780.458929, 2, 72.45



==> plots/data/dynamic/lmbench/intel-4threads/reader/intel_read.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001125, 49672.015680, 2, 0.000000
0.502086, 172011.049990, 2, 0.000000
1.505962, 204642.310821, 2, 0.000000
2.010652, 190436.062877, 2, 20.833333
2.517357, 253508.678949, 2, 58.928571
3.026833, 349369.388254, 2, 58.333333
3.539062, 537417.121253, 2, 58.333333
4.059482, 636805.085207, 2, 62.254902
4.595579, 714860.155482, 2, 58.189655
5.156009, 851799.356266, 2, 57.812500
5.772394, 882339.479012, 2, 57.930108
6.508442, 868344.355166, 2, 71.925134
7.574633, 723845.203279, 2, 73.462302
9.008396, 877501.871970, 2, 64.348118
11.393801, 869070.552521, 2, 68.641483
15.684976, 864371.626418, 2, 78.924486
24.786140, 761961.336312, 2, 84.478597
40.521097, 860352.136079, 2, 84.401203
59.778499, 698782.822428, 2, 74.062338
67.473681, 910857.711834, 2, 65.539397


==> plots/data/dynamic/lmbench/intel-4threads/reader/intel_write.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001329, 43292.592118, 2, 0.000000
1.006807, 63693.030167, 2, 0.000000
1.510019, 139324.034615, 2, 0.000000
2.014185, 205720.310381, 2, 23.750000
2.522074, 211143.465915, 2, 42.187500
3.037091, 215445.503598, 2, 28.571429
3.582557, 141463.872127, 2, 13.928571
4.142336, 214682.822399, 2, 14.322917
4.782125, 183317.376845, 2, 14.076577
5.558275, 185606.486668, 2, 21.231952
6.602341, 188322.296595, 2, 47.819924
8.133938, 198563.608309, 2, 38.123839
10.857700, 184205.218983, 2, 66.299174
15.844290, 182596.488937, 2, 66.308916
25.278103, 183397.025239, 2, 67.330133
43.928327, 180539.767239, 2, 70.712638
62.075703, 185684.057230, 2, 74.489747


==> plots/data/dynamic/lmbench/intel-4threads/reader/zc.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.000551, 118672.669921, 2, 0.000000
0.501134, 282227.565731, 2, 0.000000
1.002018, 288986.437866, 3, 0.000000
1.503295, 367391.438126, 4, 33.333333
2.510256, 368017.190083, 0, 32.750000
3.018963, 375679.716136, 2, 32.142857
3.535645, 388083.248950, 1, 50.000000
4.069980, 374796.043606, 1, 49.604885
4.634490, 397820.521624, 2, 53.413482
5.257457, 416979.717040, 2, 48.711442
5.988258, 443971.004479, 3, 55.668370
6.962837, 431711.682668, 0, 59.945988
8.444315, 417419.587077, 4, 59.707505
10.811327, 438830.207851, 4, 49.627966
15.033750, 440168.160496, 2, 50.170499
22.918414, 443742.786696, 0, 49.927980
39.436490, 409143.510913, 1, 49.710260
55.245832, 428085.725362, 0, 56.311329
71.740026, 409754.257573, 0, 56.885354

==> plots/data/dynamic/lmbench/intel-4threads/writer/intel_all.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001101, 51715.934714, 2, 0.000000
0.502095, 156451.675989, 2, 0.000000
1.003762, 152249.872491, 2, 0.000000
1.506744, 155879.299541, 2, 18.750000
2.012350, 154575.064453, 2, 72.916667
3.030230, 320000.960003, 2, 71.428571
3.547058, 387919.225519, 2, 61.011905
4.078185, 415464.025441, 2, 71.500000
4.632239, 476102.951535, 2, 71.875000
5.236471, 492534.892971, 2, 71.677215
5.940549, 502519.956005, 2, 71.110669
6.839355, 513918.807087, 2, 70.814171
8.125605, 521093.214023, 2, 72.900623
10.067993, 568089.900820, 2, 71.923964
12.785062, 739102.365086, 2, 72.374775
19.395664, 536276.838718, 2, 77.128025
29.507587, 681838.918623, 2, 72.338686
51.403123, 612621.310587, 2, 72.114665
71.153214, 680900.621074, 2, 72.427751

==> plots/data/dynamic/lmbench/intel-4threads/writer/intel_read.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001300, 42401.268646, 2, 0.000000
0.503190, 65105.268709, 2, 0.000000
1.006945, 60079.617509, 2, 0.000000
1.510596, 120618.822809, 2, 33.333333
2.014949, 196982.814234, 2, 30.000000
2.523802, 186829.784638, 2, 37.500000
3.039284, 208917.458932, 2, 14.772727
3.568558, 219909.862384, 2, 25.416667
4.126974, 219827.646538, 2, 13.858696
4.746224, 215013.526073, 2, 15.040486
5.514814, 190866.914506, 2, 14.127907
6.561546, 187410.048439, 2, 39.260711
8.116627, 194172.064661, 2, 45.271544
10.736058, 193276.338412, 2, 58.417821
15.545504, 190102.601117, 2, 71.434211
25.190803, 179157.975460, 2, 80.266196
43.222234, 186911.988047, 2, 82.843749
62.064598, 178648.392504, 2, 71.030472

==> plots/data/dynamic/lmbench/intel-4threads/writer/intel_write.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.001148, 51406.587034, 2, 0.000000
0.501990, 193851.420640, 2, 0.000000
1.505007, 262756.672213, 2, 0.000000
2.008509, 260061.029822, 2, 33.333333
3.534348, 550740.449020, 2, 57.812500
4.052030, 738574.511955, 2, 60.119048
4.583378, 824868.230522, 2, 58.000000
5.140481, 901614.472786, 2, 57.880435
5.785968, 705119.053465, 2, 58.607337
6.543160, 796903.789086, 2, 84.466019
7.534624, 834063.084231, 2, 71.681701
9.147681, 736165.355766, 2, 77.218468
11.921858, 720491.173820, 2, 72.815855
16.434714, 816622.962502, 2, 70.893438
24.969787, 815639.798956, 2, 72.560725
41.192345, 833669.872718, 2, 72.597392
60.264086, 705768.558074, 2, 79.939690

==> plots/data/dynamic/lmbench/intel-4threads/writer/zc.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.000585, 110316.343146, 2, 0.000000
0.501169, 259073.398084, 3, 0.000000
1.002036, 294059.267645, 0, 0.000000
1.503366, 348941.790403, 3, 33.333333
2.510596, 353650.010709, 1, 32.500000
3.019148, 381834.372897, 3, 32.142857
3.535776, 389616.216460, 3, 43.750000
4.069723, 379440.221327, 2, 49.604885
4.633597, 401991.711904, 0, 53.779762
5.250906, 437274.479104, 0, 49.389632
5.979762, 447851.768342, 4, 56.254977
6.954367, 431717.120190, 3, 59.594205
8.460549, 407179.131944, 0, 59.447422
10.838609, 436241.248695, 4, 50.022289
15.131913, 431943.971839, 0, 50.427525
22.848438, 454081.789807, 1, 50.256508
39.198655, 413477.295866, 4, 49.777190
54.855270, 432398.863973, 4, 56.438016
72.179085, 389548.499055, 4, 56.165333


==> plots/data/dynamic/lmbench/no_sl_reader.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.000746, 81304.646886, 0, 0.000000
0.502812, 72383.935978, 0, 0.000000
1.006133, 67793.415836, 0, 0.000000
1.513028, 61666.195948, 0, 29.166667
2.020865, 107292.395920, 0, 28.571429
2.532786, 137827.271934, 0, 27.777778
3.052387, 165882.698124, 0, 27.500000
3.586575, 188999.725744, 0, 29.375000
4.151207, 199013.369454, 0, 28.125000
4.776322, 205116.271240, 0, 28.156566
5.525472, 205781.635196, 0, 29.353498
6.510288, 211366.821779, 0, 28.100775
7.982332, 210763.904210, 0, 28.712765
10.433546, 209954.907042, 0, 29.107193
14.805260, 211601.790208, 0, 28.727382
23.009175, 212679.123543, 0, 28.645989
39.004672, 211470.550274, 0, 28.427014
54.949942, 212158.204563, 0, 28.673405
70.968444, 211157.031347, 0, 28.438408

==> plots/data/dynamic/lmbench/no_sl_writer.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.000746, 81004.586480, 0, 0.000000
0.502511, 72191.637032, 0, 0.000000
1.005838, 67756.691143, 0, 0.000000
1.512707, 61983.426252, 0, 2.500000
2.020760, 104269.497027, 0, 27.083333
2.532751, 136600.615147, 0, 15.000000
3.052387, 165696.582218, 0, 27.500000
3.586534, 189139.553635, 0, 29.375000
4.151184, 198985.803560, 0, 28.125000
4.776322, 205095.197620, 0, 28.125000
5.525373, 205874.872710, 0, 29.353498
6.510156, 211379.244077, 0, 28.100775
7.981872, 210835.209310, 0, 28.712765
10.432682, 209999.734009, 0, 29.164255
14.800870, 211797.241573, 0, 28.733992
23.002944, 212730.654896, 0, 28.663644
38.989828, 211589.618808, 0, 28.429725
54.926547, 212276.995518, 0, 28.683292
70.938996, 211240.782922, 0, 28.444772

==> plots/data/dynamic/lmbench/zc_reader.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.000551, 118672.669921, 2, 0.000000
0.501134, 282227.565731, 2, 0.000000
1.002018, 288986.437866, 3, 0.000000
1.503295, 367391.438126, 4, 33.333333
2.510256, 368017.190083, 0, 32.750000
3.018963, 375679.716136, 2, 32.142857
3.535645, 388083.248950, 1, 50.000000
4.069980, 374796.043606, 1, 49.604885
4.634490, 397820.521624, 2, 53.413482
5.257457, 416979.717040, 2, 48.711442
5.988258, 443971.004479, 3, 55.668370
6.962837, 431711.682668, 0, 59.945988
8.444315, 417419.587077, 4, 59.707505
10.811327, 438830.207851, 4, 49.627966
15.033750, 440168.160496, 2, 50.170499
22.918414, 443742.786696, 0, 49.927980
39.436490, 409143.510913, 1, 49.710260
55.245832, 428085.725362, 0, 56.311329
71.740026, 409754.257573, 0, 56.885354

==> plots/data/dynamic/lmbench/zc_writer.csv <==
time(s), tput(ops/s), num_workers, cpu(%)
0.000585, 110316.343146, 2, 0.000000
0.501169, 259073.398084, 3, 0.000000
1.002036, 294059.267645, 0, 0.000000
1.503366, 348941.790403, 3, 33.333333
2.510596, 353650.010709, 1, 32.500000
3.019148, 381834.372897, 3, 32.142857
3.535776, 389616.216460, 3, 43.750000
4.069723, 379440.221327, 2, 49.604885
4.633597, 401991.711904, 0, 53.779762
5.250906, 437274.479104, 0, 49.389632
5.979762, 447851.768342, 4, 56.254977
6.954367, 431717.120190, 3, 59.594205
8.460549, 407179.131944, 0, 59.447422
10.838609, 436241.248695, 4, 50.022289
15.131913, 431943.971839, 0, 50.427525
22.848438, 454081.789807, 1, 50.256508
39.198655, 413477.295866, 4, 49.777190
54.855270, 432398.863973, 4, 56.438016
72.179085, 389548.499055, 4, 56.165333


==> plots/data/kissdb/cpu/intel.csv <==
num_keys, runtime(s),avg_cpu_usage(%)
1000, 0.016326, 82.003205
1500, 0.025949, 83.963346
2000, 0.036890, 83.981275
2500, 0.048924, 82.393150
3000, 0.060419, 82.556729
3500, 0.072292, 83.664024
4000, 0.082231, 82.340554
4500, 0.098607, 83.453660
5000, 0.111111, 83.014089
5500, 0.124582, 83.425370
6000, 0.137731, 83.073057
6500, 0.150453, 83.269677
7000, 0.162779, 83.041685
7500, 0.176195, 83.526634
8000, 0.189453, 83.830906
8500, 0.201993, 82.924535
9000, 0.213759, 83.178319
9500, 0.223247, 83.479840
10000, 0.239366, 83.294041


==> plots/data/kissdb/cpu/no_sl.csv <==
num_keys, runtime(s),avg_cpu_usage(%)
1000, 0.000000, 28.153595
1500, 0.000000, 27.018359
2000, 0.000000, 28.010531
2500, 0.000000, 27.139860
3000, 0.000000, 27.533321
3500, 0.000000, 27.787559
4000, 0.000000, 28.111561
4500, 0.000000, 27.730976
5000, 0.000000, 28.124917
5500, 0.000000, 28.245707
6000, 0.000000, 28.096134
6500, 0.000000, 28.094563
7000, 0.000000, 28.230133
7500, 0.000000, 28.003461
8000, 0.000000, 27.938539
8500, 0.000000, 28.097148
9000, 0.000000, 27.934708
9500, 0.000000, 27.953741
10000, 0.000000, 27.950274

==> plots/data/kissdb/cpu/zc.csv <==
num_keys, runtime(s),avg_cpu_usage(%)
1000, 0.000000, 61.888433
1500, 0.000000, 61.889850
2000, 0.000000, 61.526231
2500, 0.000000, 60.183346
3000, 0.000000, 62.124779
3500, 0.000000, 57.651167
4000, 0.000000, 61.003783
4500, 0.000000, 62.178662
5000, 0.000000, 61.313614
5500, 0.000000, 60.150862
6000, 0.000000, 62.041200
6500, 0.000000, 61.657971
7000, 0.000000, 62.289292
7500, 0.000000, 61.044607
8000, 0.000000, 62.153661
8500, 0.000000, 61.543223
9000, 0.000000, 62.774301
9500, 0.000000, 59.602014
10000, 0.000000, 61.904921

==> plots/data/kissdb/intel-2threads/intel_all.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.008009, 62431.852511, 55.403846
1000, 0.015040, 66488.443949, 56.570513
1500, 0.025360, 59147.528439, 54.547619
2000, 0.036470, 54840.143340, 53.639068
2500, 0.045774, 54616.133065, 54.626679
3000, 0.058056, 51674.295578, 54.309253
3500, 0.069483, 50371.824371, 54.471612
4000, 0.069683, 57402.512488, 55.113721
4500, 0.091491, 49185.125112, 54.985209
5000, 0.095023, 52618.779734, 54.139773
5500, 0.109511, 50223.050062, 54.800076
6000, 0.117377, 51117.458135, 54.115502
6500, 0.124150, 52356.156398, 55.483798
7000, 0.132730, 52738.531818, 55.104572
7500, 0.143802, 52155.076263, 55.216950
8000, 0.146461, 54622.174493, 55.280815
8500, 0.155715, 54586.853332, 55.820752
9000, 0.168788, 53321.220522, 55.303833
9500, 0.181375, 52377.692000, 55.184758
10000, 0.187197, 53419.700253, 55.461273

==> plots/data/kissdb/intel-2threads/intel_fread.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.012942, 38633.879443, 42.219158
1000, 0.024892, 40174.198216, 43.174212
1500, 0.036915, 40634.103309, 46.233023
2000, 0.052256, 38273.410810, 50.652556
2500, 0.067808, 36868.706539, 51.495047
3000, 0.082741, 36257.701468, 52.514616
3500, 0.100370, 34871.067158, 51.921539
4000, 0.113768, 35159.298943, 53.469240
4500, 0.129518, 34744.106130, 53.860498
5000, 0.146330, 34169.435735, 54.097279
5500, 0.166486, 33035.721843, 54.588391
6000, 0.180920, 33163.832470, 54.714506
6500, 0.197875, 32849.025528, 54.969966
7000, 0.212977, 32867.361018, 54.827756
7500, 0.230262, 32571.614653, 54.823537
8000, 0.246362, 32472.578896, 55.098816
8500, 0.265162, 32055.890944, 55.346659
9000, 0.278897, 32269.973709, 55.070767
9500, 0.294895, 32214.823275, 55.211932
10000, 0.316582, 31587.394257, 54.882747


==> plots/data/kissdb/intel-2threads/intel_frw.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.009779, 51128.483343, 55.124861
1000, 0.019750, 50632.642206, 55.406863
1500, 0.031371, 47815.339454, 53.615803
2000, 0.045121, 44325.540689, 54.793534
2500, 0.056414, 44314.916316, 55.254652
3000, 0.069682, 43052.822734, 55.304118
3500, 0.083568, 41882.191427, 55.809607
4000, 0.099479, 40209.403820, 55.582541
4500, 0.109789, 40987.591313, 56.060146
5000, 0.126096, 39652.473729, 55.915515
5500, 0.147086, 37393.073487, 55.998016
6000, 0.158634, 37822.956181, 55.664913
6500, 0.173251, 37517.907239, 55.361178
7000, 0.179771, 38938.439957, 55.841657
7500, 0.201808, 37164.096476, 55.699377
8000, 0.212126, 37713.502134, 56.017521
8500, 0.228885, 37136.519640, 55.523101
9000, 0.243102, 37021.479240, 56.181801
9500, 0.257259, 36927.697479, 55.630569
10000, 0.271533, 36828.003309, 55.675087


==> plots/data/kissdb/intel-2threads/intel_fseeko.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.010499, 47624.254538, 54.119641
1000, 0.020952, 47727.097677, 54.979167
1500, 0.032948, 45526.685937, 55.428202
2000, 0.045413, 44040.460905, 56.369282
2500, 0.059980, 41680.328923, 55.701160
3000, 0.075482, 39744.438175, 55.375776
3500, 0.088589, 39508.388141, 54.954769
4000, 0.102195, 39140.926874, 55.471382
4500, 0.114166, 39416.121943, 56.046605
5000, 0.131402, 38051.147875, 56.341648
5500, 0.146360, 37578.685377, 55.808865
6000, 0.161470, 37158.703900, 55.781419
6500, 0.174465, 37256.757736, 55.462504
7000, 0.190640, 36718.341532, 55.718962
7500, 0.205587, 36480.960725, 56.589807
8000, 0.217948, 36705.976758, 56.072262
8500, 0.233295, 36434.624698, 56.037251
9000, 0.247029, 36432.953805, 55.875065
9500, 0.265420, 35792.358105, 56.054928
10000, 0.276459, 36171.739027, 56.533289





==> plots/data/kissdb/intel-2threads/intel_fwrite.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.009315, 53674.699844, 55.149077
1000, 0.018609, 53737.484500, 57.179487
1500, 0.033529, 44737.470769, 55.028846
2000, 0.046191, 43298.710717, 55.141800
2500, 0.061471, 40669.744405, 54.965038
3000, 0.079716, 37633.534128, 55.198738
3500, 0.095659, 36588.305208, 54.449835
4000, 0.111951, 35730.056706, 55.656978
4500, 0.127435, 35312.031842, 56.463423
5000, 0.146065, 34231.437076, 56.429139
5500, 0.160993, 34162.944412, 55.874587
6000, 0.178878, 33542.361654, 56.119250
6500, 0.192621, 33744.975308, 56.019455
7000, 0.213017, 32861.198900, 56.400842
7500, 0.228734, 32789.131678, 56.233485
8000, 0.245261, 32618.357422, 56.007740
8500, 0.264418, 32146.032798, 55.848524
9000, 0.280637, 32069.921551, 56.146894
9500, 0.295949, 32100.140067, 56.533367
10000, 0.317929, 31453.555478, 56.170041


==> plots/data/kissdb/intel-4threads/intel_all.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.008332, 60009.683643, 81.904762
1000, 0.016201, 61724.315161, 82.214744
1500, 0.026057, 57567.087763, 82.838773
2000, 0.037136, 53855.807044, 82.448071
2500, 0.047541, 52585.992759, 83.754352
3000, 0.060586, 49516.359849, 82.937880
3500, 0.072628, 48191.026055, 82.905187
4000, 0.084826, 47155.260364, 84.095850
4500, 0.097652, 46082.131109, 82.736465
5000, 0.108879, 45922.511376, 83.035973
5500, 0.121525, 45258.017488, 83.140531
6000, 0.137165, 43743.054378, 83.174612
6500, 0.149270, 43545.122176, 83.369727
7000, 0.163259, 42876.570441, 83.541510
7500, 0.175951, 42625.438524, 83.004997
8000, 0.183792, 43527.382846, 83.105642
8500, 0.201429, 42198.583452, 83.165573
9000, 0.215728, 41719.189465, 83.461431
9500, 0.226553, 41932.710514, 83.034233
10000, 0.235106, 42533.925540, 82.985195

==> plots/data/kissdb/intel-4threads/intel_fread.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.010460, 47803.323513, 32.668651
1000, 0.022916, 43637.646044, 57.543860
1500, 0.037261, 40256.704660, 69.363326
2000, 0.052629, 38001.752337, 72.739115
2500, 0.074116, 33731.126396, 74.409409
3000, 0.092562, 32410.612207, 76.090520
3500, 0.103675, 33759.484515, 77.908107
4000, 0.121991, 32789.397290, 78.980817
4500, 0.139717, 32207.981082, 79.194720
5000, 0.158620, 31521.970776, 80.169911
5500, 0.176598, 31144.190726, 80.293704
6000, 0.194663, 30822.502296, 80.908291
6500, 0.214286, 30333.360921, 81.226932
7000, 0.232721, 30078.906563, 81.387269
7500, 0.250286, 29965.707293, 81.482118
8000, 0.267715, 29882.490327, 81.461737
8500, 0.286891, 29628.022430, 81.834017
9000, 0.305951, 29416.448804, 82.086225
9500, 0.324224, 29300.723618, 82.210732
10000, 0.342022, 29237.911013, 82.194345


==> plots/data/kissdb/intel-4threads/intel_frw.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.009831, 50859.844672, 81.244048
1000, 0.020760, 48169.586076, 81.848731
1500, 0.032667, 45918.004501, 83.627137
2000, 0.045027, 44418.018290, 84.354400
2500, 0.063473, 39387.007834, 83.223309
3000, 0.074507, 40264.934248, 82.531985
3500, 0.090870, 38516.714035, 83.632984
4000, 0.106884, 37423.801841, 83.491765
4500, 0.121516, 37032.094487, 83.638862
5000, 0.137199, 36443.373670, 83.561294
5500, 0.155231, 35431.055060, 84.137025
6000, 0.170487, 35193.276117, 83.778660
6500, 0.186629, 34828.491354, 84.784648
7000, 0.203961, 34320.204405, 83.979417
7500, 0.219577, 34156.505791, 83.730282
8000, 0.235146, 34021.435927, 83.948335
8500, 0.251830, 33752.899586, 84.167144
9000, 0.267499, 33645.038465, 84.124979
9500, 0.285102, 33321.360442, 84.021683
10000, 0.300230, 33307.764717, 83.901176

==> plots/data/kissdb/intel-4threads/intel_fseeko.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.010483, 47698.206654, 83.536765
1000, 0.021548, 46408.064964, 82.570048
1500, 0.033374, 44945.740872, 83.513147
2000, 0.046507, 43004.315358, 83.571795
2500, 0.062982, 39693.633486, 83.823862
3000, 0.076795, 39065.124281, 84.107138
3500, 0.093365, 37487.198068, 84.354474
4000, 0.108739, 36785.183125, 84.151970
4500, 0.125386, 35889.274525, 83.786178
5000, 0.141776, 35266.948156, 84.011384
5500, 0.159036, 34583.361424, 84.492136
6000, 0.175294, 34228.271930, 84.192564
6500, 0.190993, 34032.691602, 83.896205
7000, 0.206845, 33841.842110, 84.100003
7500, 0.222982, 33635.010828, 83.992885
8000, 0.240494, 33264.837595, 84.186927
8500, 0.257395, 33023.127567, 84.100410
9000, 0.274258, 32815.809591, 84.070476
9500, 0.290493, 32702.994092, 84.278068
10000, 0.306603, 32615.437547, 84.195884

==> plots/data/kissdb/intel-4threads/intel_fwrite.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.010761, 46462.800042, 82.519608
1000, 0.020544, 48675.204525, 81.681373
1500, 0.033654, 44571.155949, 83.627321
2000, 0.048693, 41073.531331, 83.844467
2500, 0.064885, 38529.744527, 83.777521
3000, 0.082011, 36580.567911, 83.704638
3500, 0.099927, 35025.605819, 83.888606
4000, 0.118183, 33845.869171, 83.960637
4500, 0.136617, 32938.878696, 84.191670
5000, 0.154609, 32339.719428, 83.692634
5500, 0.173975, 31613.712384, 84.781696
6000, 0.193421, 31020.420614, 84.328925
6500, 0.211918, 30672.301505, 84.143895
7000, 0.248084, 28216.239918, 84.024886
7500, 0.248469, 30184.894140, 83.749910
8000, 0.267797, 29873.365623, 84.213948
8500, 0.286712, 29646.440451, 84.337019
9000, 0.305193, 29489.495721, 84.226498
9500, 0.323615, 29355.866791, 84.277766
10000, 0.343292, 29129.717688, 84.227191


==> plots/data/kissdb/intel.csv <==
num_keys, runtime(s),tput(op/s)
500, 0.008465, 59064.780550
1000, 0.015621, 64018.315999 
1500, 0.025591, 58615.434963 
2000, 0.035123, 56942.554062
2500, 0.045764, 54627.817880
3000, 0.056830, 52789.122062
3500, 0.069898, 50073.289556
4000, 0.081828, 48882.863305
4500, 0.092144, 48836.497153
5000, 0.108736, 45982.976469
5500, 0.123378, 44578.284340
6000, 0.135651, 44231.269580
6500, 0.138518, 46925.216592
7000, 0.163578, 42793.062238
7500, 0.174524, 42974.008832
8000, 0.178368, 44851.096278
8500, 0.199694, 42565.080689
9000, 0.212393, 42374.336088
9500, 0.225245, 42176.378935
10000, 0.238472, 41933.709193




==> plots/data/kissdb/new-memcpy/intel_all_2threads.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.008146, 61376.421742, 54.903846
1000, 0.015109, 66185.383326, 54.903846
1500, 0.026062, 57555.678039, 54.898810
2000, 0.034480, 58004.296517, 54.760761
2500, 0.043840, 57025.984506, 53.328725
3000, 0.058592, 51201.503877, 54.417003
3500, 0.067624, 51756.851729, 55.540082
4000, 0.077641, 51519.019883, 54.695109
4500, 0.088701, 50732.073516, 54.341622
5000, 0.092017, 54337.820958, 54.371464
5500, 0.100326, 54821.111149, 53.957213
6000, 0.113444, 52889.467154, 55.488922
6500, 0.122371, 53117.231212, 54.742033
7000, 0.132173, 52960.721709, 55.326905
7500, 0.145494, 51548.600796, 54.957845
8000, 0.150198, 53262.977272, 55.608005
8500, 0.161592, 52601.559775, 54.738993
9000, 0.163412, 55075.353346, 55.823139
9500, 0.187546, 50654.147501, 55.435300
10000, 0.189321, 52820.318957, 55.257594

==> plots/data/kissdb/new-memcpy/intel_all_4threads.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.008531, 58609.100090, 81.671616
1000, 0.017097, 58491.104509, 82.587576
1500, 0.026613, 56363.567375, 82.190476
2000, 0.037463, 53385.782658, 82.906404
2500, 0.048944, 51078.634888, 84.197790
3000, 0.060989, 49188.837054, 82.822044
3500, 0.073479, 47632.784525, 83.321994
4000, 0.086241, 46381.637651, 83.357271
4500, 0.099111, 45403.823330, 83.089312
5000, 0.111445, 44865.325062, 82.914326
5500, 0.124122, 44311.361188, 82.936316
6000, 0.137031, 43785.632584, 83.177204
6500, 0.149943, 43349.877612, 83.079071
7000, 0.161997, 43210.747266, 83.480232
7500, 0.175481, 42739.561196, 83.036280
8000, 0.187972, 42559.525071, 83.253903
8500, 0.201903, 42099.434573, 82.947419
9000, 0.214080, 42040.313067, 83.461604
9500, 0.226326, 41974.904555, 83.008941
10000, 0.239491, 41755.245514, 83.132745


==> plots/data/kissdb/new-memcpy/zc_all.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.010172, 49156.308646, 59.573529
1000, 0.018467, 54151.587210, 60.139659
1500, 0.028219, 53154.770348, 59.775668
2000, 0.040283, 49648.503983, 58.362385
2500, 0.052565, 47560.530592, 60.319719
3000, 0.070313, 42666.134497, 62.182469
3500, 0.083539, 41896.735206, 61.151288
4000, 0.096984, 41244.059497, 60.390395
4500, 0.107796, 41745.593979, 62.322253
5000, 0.118787, 42092.185834, 62.945727
5500, 0.139505, 39425.047642, 61.840814
6000, 0.152806, 39265.443496, 59.096738
6500, 0.151464, 42914.390239, 63.059510
7000, 0.174054, 40217.412528, 61.531168
7500, 0.214617, 34946.021429, 60.853154
8000, 0.212108, 37716.562514, 60.413497
8500, 0.240956, 35276.119375, 60.636496
9000, 0.236890, 37992.251033, 60.910411
9500, 0.247209, 38429.020198, 61.391316
10000, 0.259646, 38514.000248, 59.866734

==> plots/data/kissdb/no_sl.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 0.009774, 51157.482026, 28.750000
1000, 0.021258, 47041.427278, 27.254902
1500, 0.034950, 42917.976759, 28.212803
2000, 0.049374, 40507.295546, 28.076080
2500, 0.065207, 38339.650108, 27.824292
3000, 0.081918, 36622.047658, 28.162596
3500, 0.098907, 35386.846601, 28.062300
4000, 0.117043, 34175.556780, 28.090966
4500, 0.135179, 33289.246978, 27.724917
5000, 0.153784, 32513.030823, 28.129837
5500, 0.172635, 31859.070486, 27.949613
6000, 0.193070, 31076.865731, 27.859819
6500, 0.208531, 31170.379133, 27.987152
7000, 0.227524, 30766.027208, 27.993208
7500, 0.244479, 30677.425939, 28.217820
8000, 0.263804, 30325.501753, 27.922524
8500, 0.282011, 30140.684624, 27.924528
9000, 0.305713, 29439.386663, 27.859705
9500, 0.317661, 29906.127907, 27.838794
10000, 0.337073, 29667.205734, 28.032355



==> plots/data/kissdb/zc_1u.csv <==
num_keys, runtime(s),tput(op/s), avg_cpu_usage(%)
500, 0.015022, 33283.921798, 66.159174
1000, 0.017983, 55608.129953, 65.064904
1500, 0.029901, 50166.055664, 59.972222
2000, 0.041655, 48013.130708, 63.181150
2500, 0.052550, 47573.773154, 60.450636
3000, 0.064948, 46190.671347, 59.941412
3500, 0.077860, 44952.612292, 59.401316
4000, 0.091527, 43702.942256, 61.700902
4500, 0.107149, 41997.671313, 62.872282
5000, 0.123082, 40623.351946, 60.474226
5500, 0.140167, 39238.866722, 62.475475
6000, 0.149201, 40214.274254, 60.973676
6500, 0.177896, 36538.233479, 61.941319
7000, 0.174512, 40111.792620, 60.742504
7500, 0.217287, 34516.561936, 62.344148
8000, 0.208901, 38295.675949, 61.984889
8500, 0.246169, 34529.140123, 60.794088
9000, 0.230076, 39117.534228, 61.783330
9500, 0.245610, 38679.179313, 59.511920
10000, 0.263856, 37899.393320, 61.211091



==> plots/data/kissdb/zc_memcpy.csv <==
num_keys, runtime(s),tput(op/s), avg_cpu_usage(%)
500, 0.009084, 55044.031372, 60.514309
1000, 0.019841, 50400.408058, 61.168768
1500, 0.028860, 51975.353814, 62.123108
2000, 0.039409, 50749.850354, 62.188287
2500, 0.056659, 44123.556605, 57.331294
3000, 0.063102, 47542.222105, 57.493878
3500, 0.078246, 44730.878268, 61.492648
4000, 0.092937, 43039.867724, 62.248207
4500, 0.112138, 40129.168266, 60.806562
5000, 0.123284, 40556.810354, 60.668838
5500, 0.145994, 37672.757643, 61.073169
6000, 0.154228, 38903.483733, 61.679239
6500, 0.165703, 39226.927588, 62.259033
7000, 0.198203, 35317.289433, 62.520790
7500, 0.197141, 38043.922482, 59.409393
8000, 0.209939, 38106.267174, 61.565807
8500, 0.243327, 34932.421648, 61.944567
9000, 0.229850, 39155.930401, 61.039011
9500, 0.230247, 41259.963120, 61.445803
10000, 0.281568, 35515.387923, 59.843782

==> plots/data/kyoto/cpu/intel.csv <==
num_keys, runtime(s),avg_cpu_usage(%)
500, 2.061746, 34.868043
1000, 4.116411, 34.430567
1500, 6.168073, 34.707918
2000, 8.213101, 36.146021
2500, 10.269937, 35.049551
3000, 12.320549, 34.911798
3500, 14.366709, 34.513340
4000, 16.415454, 35.388777
4500, 18.473903, 35.084284
5000, 20.509832, 34.512959
5500, 22.575020, 34.339377
6000, 24.612731, 34.293342
6500, 26.660278, 34.357149
7000, 28.700871, 34.218150
7500, 30.750873, 34.156520
8000, 32.788359, 34.048649
8500, 34.837507, 34.511751
9000, 36.892031, 33.376177
9500, 38.934730, 33.738720
10000, 40.966956, 33.673147


==> plots/data/kyoto/cpu/no_sl.csv <==
num_keys, runtime(s),avg_cpu_usage(%)
500, 2.140226, 3.001678
1000, 4.265177, 3.166087
1500, 6.348410, 3.277044
2000, 8.456056, 3.210240
2500, 10.553332, 2.870666
3000, 12.653660, 2.814643
3500, 14.729752, 2.508235
4000, 16.850369, 2.440224
4500, 19.011272, 2.328659
5000, 21.207239, 2.230385
5500, 23.168337, 2.033675
6000, 25.364168, 1.999174
6500, 27.363963, 1.910419
7000, 29.498632, 1.880394
7500, 31.625197, 1.862467
8000, 33.702081, 1.811572
8500, 36.129892, 1.801175
9000, 37.968965, 1.771587
9500, 40.111026, 1.738367
10000, 42.108827, 1.689349


==> plots/data/kyoto/cpu/zc.csv <==
num_keys, runtime(s),avg_cpu_usage(%)
500, 2.053718, 65.559951
1000, 4.102515, 64.993322
1500, 6.151802, 64.299317
2000, 8.198012, 63.725515
2500, 10.248032, 63.483599
3000, 12.295500, 62.882722
3500, 14.343682, 62.603671
4000, 16.386428, 62.227305
4500, 18.427216, 61.798304
5000, 20.471320, 61.375026
5500, 22.517479, 61.308951
6000, 24.558916, 60.897474
6500, 26.602367, 60.612915
7000, 28.648063, 60.387835
7500, 30.684624, 60.382757
8000, 32.724786, 60.216890
8500, 34.770650, 60.012425
9000, 36.800203, 59.998289
9500, 38.843775, 59.918361
10000, 40.894341, 59.696263


==> plots/data/kyoto/intel-2threads/intel_all.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 2.057760, 242.982629, 31.777815
1000, 4.109736, 243.324614, 32.136232
1500, 6.163537, 243.366742, 31.152321
2000, 8.212215, 243.539660, 31.065145
2500, 10.267921, 243.476756, 30.931758
3000, 12.319053, 243.525206, 32.018506
3500, 14.361985, 243.698911, 29.808396
4000, 16.414443, 243.687836, 30.949263
4500, 18.477768, 243.535903, 29.632396
5000, 20.515670, 243.716141, 30.042377
5500, 22.568963, 243.697510, 30.597300
6000, 24.595543, 243.946638, 30.127768
6500, 26.668536, 243.732913, 29.805701
7000, 28.719070, 243.740486, 29.998275
7500, 30.756162, 243.853572, 29.363809
8000, 32.785520, 244.010158, 29.384383
8500, 34.853830, 243.875638, 29.380731
9000, 36.898093, 243.915046, 29.603129
9500, 38.936957, 243.984139, 29.647216
10000, 40.985742, 243.987289, 29.618035



==> plots/data/kyoto/intel-2threads/intel_fsync.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 2.053346, 243.504957, 28.649453
1000, 4.111446, 243.223457, 29.247244
1500, 6.156245, 243.655021, 28.726012
2000, 8.211619, 243.557320, 28.839749
2500, 10.273955, 243.333760, 29.095702
3000, 12.315397, 243.597503, 28.718906
3500, 14.369206, 243.576429, 28.771544
4000, 16.407825, 243.786113, 28.836636
4500, 18.460479, 243.763983, 28.742361
5000, 20.509107, 243.794136, 28.708263
5500, 22.568279, 243.704893, 28.839507
6000, 24.594784, 243.954161, 28.712659
6500, 26.665044, 243.764831, 28.812644
7000, 28.698518, 243.915032, 28.748348
7500, 30.754393, 243.867603, 28.747778
8000, 32.767204, 244.146554, 28.742855
8500, 34.831938, 244.028911, 28.767572
9000, 36.883719, 244.010101, 28.780951
9500, 38.947051, 243.920910, 28.733211
10000, 40.969665, 244.083032, 28.706327


==> plots/data/kyoto/intel-2threads/intel_ftrunc.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 2.084935, 239.815651, 12.190608
1000, 4.174036, 239.576290, 14.572675
1500, 6.252448, 239.906045, 14.298021
2000, 8.355038, 239.376536, 14.279055
2500, 10.422195, 239.872692, 14.305692
3000, 12.503280, 239.937046, 14.517018
3500, 14.596484, 239.783775, 14.359982
4000, 16.692665, 239.626213, 14.302074
4500, 18.751590, 239.979653, 14.197350
5000, 20.810594, 240.262239, 14.284126
5500, 22.925251, 239.910137, 14.473782
6000, 24.950707, 240.474150, 14.337287
6500, 27.073766, 240.084811, 14.272174
7000, 29.150903, 240.129780, 14.145017
7500, 31.236964, 240.100159, 14.038386
8000, 33.278710, 240.393936, 14.142702
8500, 35.414267, 240.016262, 14.457504
9000, 37.490902, 240.058241, 14.281011
9500, 39.518246, 240.395286, 14.307037
10000, 41.662579, 240.023549, 14.310830

==> plots/data/kyoto/intel-4threads/intel_all.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 2.057193, 243.049633, 34.785822
1000, 4.109704, 243.326534, 35.356730
1500, 6.163827, 243.355292, 35.654139
2000, 8.213732, 243.494664, 34.953734
2500, 10.270432, 243.417214, 35.563773
3000, 12.318051, 243.545026, 35.475429
3500, 14.365410, 243.640795, 34.909363
4000, 16.428621, 243.477520, 34.606308
4500, 18.468692, 243.655588, 34.713524
5000, 20.511379, 243.767134, 34.804397
5500, 22.572015, 243.664559, 34.723024
6000, 24.616015, 243.743758, 34.193722
6500, 26.651841, 243.885595, 33.856098
7000, 28.704835, 243.861355, 34.096062
7500, 30.755928, 243.855429, 33.904679
8000, 32.787763, 243.993467, 34.162192
8500, 34.828752, 244.051238, 33.797041
9000, 36.891190, 243.960686, 33.673530
9500, 38.917028, 244.109082, 33.434694
10000, 40.967609, 244.095281, 33.940171


==> plots/data/kyoto/intel-4threads/intel_fsync.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 2.058425, 242.904113, 32.727687
1000, 4.116360, 242.933085, 32.932933
1500, 6.164210, 243.340183, 32.898791
2000, 8.226610, 243.113514, 32.686559
2500, 10.272002, 243.380020, 32.660244
3000, 12.333971, 243.230662, 33.417708
3500, 14.384010, 243.325751, 32.790866
4000, 16.441099, 243.292742, 33.058043
4500, 18.500655, 243.234633, 32.709481
5000, 20.537269, 243.459827, 32.909031
5500, 22.594238, 243.424895, 32.513694
6000, 24.644073, 243.466250, 32.819955
6500, 26.670925, 243.711080, 32.662119
7000, 28.771286, 243.298126, 32.759546
7500, 30.785752, 243.619188, 32.614605
8000, 32.823465, 243.728079, 32.626860
8500, 34.899244, 243.558285, 32.778225
9000, 36.940742, 243.633437, 32.549773
9500, 39.003104, 243.570359, 32.663837
10000, 41.043784, 243.642250, 32.844452


==> plots/data/kyoto/intel-4threads/intel_ftrunc.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)
500, 2.087946, 239.469844, 27.639671
1000, 4.179996, 239.234676, 28.908870
1500, 6.270392, 239.219496, 28.980396
2000, 8.349295, 239.541188, 29.051784
2500, 10.436190, 239.551026, 28.807446
3000, 12.517365, 239.667063, 28.818200
3500, 14.591726, 239.861967, 28.693993
4000, 16.682478, 239.772532, 28.392271
4500, 18.753398, 239.956510, 28.596347
5000, 20.822777, 240.121673, 28.662711
5500, 22.913617, 240.031937, 28.648436
6000, 24.965472, 240.331926, 28.671032
6500, 27.048613, 240.308071, 28.735506
7000, 29.135929, 240.253194, 28.662759
7500, 31.215510, 240.265176, 28.651460
8000, 33.308078, 240.181977, 28.607015
8500, 35.370581, 240.312705, 28.543796
9000, 37.450238, 240.318903, 28.692530
9500, 39.540185, 240.261898, 28.667680
10000, 41.609478, 240.329857, 28.543980



==> plots/data/kyoto/intel.csv <==
num_keys, runtime(s),tput(op/s)
500, 2.055894, 243.203186
1000, 4.113839, 243.081961
1500, 6.163343, 243.374412
2000, 8.220988, 243.279768
2500, 10.267399, 243.489137
3000, 12.319542, 243.515540
3500, 14.364350, 243.658772
4000, 16.419676, 243.610160
4500, 18.467497, 243.671358
5000, 20.509071, 243.794558
5500, 22.564341, 243.747427
6000, 24.608680, 243.816407
6500, 26.667660, 243.740922
7000, 28.703104, 243.876064
7500, 30.750237, 243.900560
8000, 32.788141, 243.990656
8500, 34.835899, 244.001165
9000, 36.882062, 244.021066
9500, 38.930540, 244.024359
10000, 40.984213, 243.996392



==> plots/data/kyoto/new-memcpy/intel_all_2threads.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)


==> plots/data/kyoto/new-memcpy/intel_all_4threads.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)


==> plots/data/kyoto/new-memcpy/zc_all.csv <==
num_keys, runtime(s),tput(op/s),avg_cpu_usage(%)


==> plots/data/kyoto/no_sl.csv <==
num_keys, runtime(s),tput(op/s)
500, 2.148351, 232.736675
1000, 4.261269, 234.671889
1500, 6.357743, 235.932796
2000, 8.452495, 236.616524
2500, 10.555923, 236.833851
3000, 12.654991, 237.060610
3500, 14.759282, 237.138915
4000, 16.853004, 237.346404
4500, 18.985982, 237.016976
5000, 21.095750, 237.014566
5500, 23.150620, 237.574626
6000, 25.280763, 237.334606
6500, 27.360544, 237.568378
7000, 29.434713, 237.814446
7500, 31.586569, 237.442691
8000, 33.671822, 237.587381
8500, 35.772021, 237.615873
9000, 37.929624, 237.281550
9500, 40.050566, 237.200142
10000, 42.140620, 237.300734



==> plots/data/kyoto/zc_1u.csv <==
num_keys, runtime(s),tput(op/s)
500, 2.053097, 243.534555
1000, 4.101823, 243.794038
1500, 6.151378, 243.847790
2000, 8.199937, 243.904310
2500, 10.246189, 243.993152
3000, 12.296007, 243.981648
3500, 14.339376, 244.083140
4000, 16.385751, 244.114542
4500, 18.428481, 244.187242
5000, 20.472192, 244.233744
5500, 22.516461, 244.265742
6000, 24.557786, 244.321696
6500, 26.604773, 244.317067
7000, 28.653707, 244.296487
7500, 30.688239, 244.393301
8000, 32.717321, 244.518801
8500, 34.763354, 244.510357
9000, 36.804987, 244.532080
9500, 38.856182, 244.491340
10000, 40.888895, 244.565182



==> plots/data/memcpy/var-conns/intel-new-memcpy.csv <==
num_conns,set_tput, set_lat, get_lat 
1, 5110.96, 0.40845, 0.36423
2, 7056.22, 0.64260, 0.60421
3, 6350.04, 0.96912, 0.93128
4, 6462.63, 1.26588, 1.22238 
5, 7026.37, 1.62161, 1.58421
6, 6323.80, 1.92289, 1.86912
7, 6235.56, 2.26133, 2.21332
8, 4482.64, 2.50433, 2.46090
9, 8647.19, 2.90753, 2.85384
10, 4559.13, 3.26756, 3.26756
11, 5474.88, 3.53943, 3.46660 
12, 8203.67, 3.96657, 3.89394
13, 7975.11, 4.28309, 4.17447
14, 9224.62, 4.58808, 4.49791 
15, 5511.74, 4.97801, 4.87605
16, 6703.09, 5.54253, 5.48454 


==> plots/data/memcpy/var-conns/intel-old-memcpy.csv <==
num_conns,set_tput, set_lat, get_lat 
1, 4601.48, 0.45581, 0.41296
2, 6208.63, 0.68332, 0.64967
3, 6173.56, 1.00550, 0.97420
4, 5994.00, 1.32558, 1.28623
5, 9609.36, 1.65936, 1.61921
6, 5982.91, 2.00255, 1.94820
7, 4130.77, 2.36693, 2.30804
8, 5997.20, 2.66849, 2.61431
9, 9259.08, 3.09213, 3.02077
10, 4646.83, 3.36399, 3.28601
11, 4592.84, 3.78163, 3.69451
12, 7688.04, 4.12095, 4.03827
13, 5258.60, 4.42394, 4.34715
14, 5789.51, 4.85513, 4.74737
15, 4792.99, 5.10433, 5.01303  
16, 7750.18, 5.87332,  5.73067 




==> plots/data/memcpy/var-data/intel-new-memcpy.csv <==
value-size,set_tput, set_lat, get_lat, 
200, 4603.09, 3.25432, 3.17575
400, 4620.29, 3.22842, 3.15943 
600, 4623.35, 3.23720, 3.17084
800, 8005.94, 3.23225, 3.16249 
1000, 9590.48, 3.24234, 3.16348 
1200, 9433.91, 3.27283, 3.19303
1400, 8344.54, 3.29197, 3.18954
1600, 5377.81, 3.25810, 3.17567 
1800, 7605.21, 3.23673, 3.16149
2000, 3802.58, 3.27185, 3.19333
2200, 8608.78, 3.32028, 3.24812 
2400, 9215.57, 3.25400, 3.17213
2600, 5348.25, 3.26124, 3.18959
2800, 8544.48, 3.29007, 3.22919
3000, 5260.55, 3.32547, 3.25267
3200, 3785.45, 3.28933, 3.22515
3400, 12415.14, 3.27073, 3.20032 
3600, 7967.64, 3.36437, 3.28094
3800, 7466.89, 3.26453,  3.20176
4000, 5273.06, 3.31243, 3.24748



==> plots/data/memcpy/var-data/intel-old-memcpy.csv <==
value-size,set_tput, set_lat, get_lat 
200, 9002.93, 3.33518, 3.26304 
400, 6851.71, 3.39698, 3.34200
600, 5308.49, 3.30954, 3.22969
800, 8133.86, 3.40515, 3.32431
1000, 7763.56, 3.32160, 3.22778
1200, 8254.01, 3.38598, 3.30744
1400, 8743.87, 3.39047, 3.31733
1600, 7544.34, 3.33317, 3.25676
1800, 7873.50, 3.50785, 3.43782
2000, 5833.00, 3.42141, 3.34743 
2200, 5072.41, 3.34838, 3.29548 
2400, 5195.23, 3.38187, 3.31845
2600, 7614.68, 3.39881, 3.33979
2800, 7041.03, 3.39678, 3.31658 
3000, 7388.65, 3.40019, 3.34218
3200, 5168.72, 3.39312, 3.32653
3400, 7585.78, 3.36256, 3.29263
3600, 8749.99, 3.41731, 3.34804
3800, 8875.73, 3.35581, 3.26953 
4000, 8155.70, 3.41400, 3.35518




==> plots/data/micro-fg/10f/intel.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.045570, 83.970551
10000, 0.090317, 83.811739
15000, 0.135216, 84.749131
20000, 0.180561, 85.244390
25000, 0.225537, 85.220074
30000, 0.270590, 84.499783
35000, 0.315377, 84.812905
40000, 0.360330, 84.612170
45000, 0.405607, 84.718317
50000, 0.450087, 85.178584
55000, 0.495251, 84.502325
60000, 0.539911, 84.830784
65000, 0.585584, 84.787219
70000, 0.630243, 85.444996
75000, 0.675430, 85.346328
80000, 0.720277, 84.721906
85000, 0.765862, 84.696011
90000, 0.810459, 85.071235
95000, 0.854570, 85.294588
100000, 0.899710, 84.747600



==> plots/data/micro-fg/10f/no_sl.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.051988, 27.985555
10000, 0.103282, 28.117103
15000, 0.154425, 28.119755
20000, 0.205730, 28.022727
25000, 0.257083, 28.127990
30000, 0.308319, 28.124979
35000, 0.359740, 28.133711
40000, 0.410890, 28.057304
45000, 0.462187, 28.123297
50000, 0.515436, 28.077040
55000, 0.578725, 27.792682
60000, 0.617428, 28.123707
65000, 0.667829, 28.123823
70000, 0.718812, 28.123909
75000, 0.773003, 28.025901
80000, 0.821049, 28.125000
85000, 0.872963, 28.125892
90000, 0.924702, 28.093892
95000, 0.982961, 27.984798
100000, 1.026325, 28.124998



==> plots/data/micro-fg/10f/zc.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.054951, 64.431130
10000, 0.096159, 64.149928
15000, 0.146652, 64.982255
20000, 0.189015, 65.231236
25000, 0.243288, 63.721670
30000, 0.286693, 65.151669
35000, 0.334881, 64.652895
40000, 0.386240, 64.951064
45000, 0.427003, 65.256028
50000, 0.471660, 64.923207
55000, 0.525400, 64.701439
60000, 0.569929, 64.424303
65000, 0.614714, 64.904330
70000, 0.663508, 64.691666
75000, 0.711118, 64.684164
80000, 0.755788, 64.850379
85000, 0.813750, 64.894017
90000, 0.850634, 64.816412
95000, 0.897519, 65.092370
100000, 0.948414, 64.907021


==> plots/data/micro-fg/50f/intel.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.025971, 85.053685
10000, 0.051421, 85.237313
15000, 0.076762, 84.652147
20000, 0.102045, 84.867380
25000, 0.127578, 84.979186
30000, 0.152889, 84.732673
35000, 0.178526, 84.812073
40000, 0.203659, 85.018817
45000, 0.229279, 84.616114
50000, 0.254860, 84.680940
55000, 0.280288, 84.913077
60000, 0.305355, 85.115565
65000, 0.330650, 85.136697
70000, 0.356250, 85.089029
75000, 0.381669, 84.604228
80000, 0.407200, 85.069662
85000, 0.432386, 84.746568
90000, 0.457832, 85.005183
95000, 0.482255, 84.162036
100000, 0.507712, 84.420969



==> plots/data/micro-fg/50f/no_sl.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.033296, 28.098291
10000, 0.065527, 28.461085
15000, 0.097998, 27.905433
20000, 0.130285, 28.106796
25000, 0.162807, 28.276830
30000, 0.195149, 27.993856
35000, 0.227970, 28.124962
40000, 0.264371, 27.928557
45000, 0.292597, 28.122272
50000, 0.325017, 28.122569
55000, 0.361734, 27.977302
60000, 0.389903, 28.118971
65000, 0.422458, 28.124978
70000, 0.456751, 28.060450
75000, 0.487327, 28.123385
80000, 0.520775, 27.884676
85000, 0.552330, 28.124994
90000, 0.590855, 27.983733
95000, 0.617278, 28.123727
100000, 0.650139, 28.082318


==> plots/data/micro-fg/50f/zc.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.029045, 64.599609
10000, 0.056587, 63.855316
15000, 0.083290, 64.617794
20000, 0.108969, 64.222145
25000, 0.136864, 64.487875
30000, 0.169342, 64.842231
35000, 0.191399, 64.396387
40000, 0.228241, 64.656621
45000, 0.255678, 63.955508
50000, 0.271616, 64.264932
55000, 0.298525, 65.033764
60000, 0.328726, 64.704655
65000, 0.358374, 64.160137
70000, 0.383758, 64.538456
75000, 0.408220, 65.149001
80000, 0.438925, 64.507701
85000, 0.466715, 64.618697
90000, 0.492270, 64.630820
95000, 0.529301, 64.754976
100000, 0.543249, 64.793652


==> plots/data/micro-fg/90f/intel.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.006541, 85.625778
10000, 0.012281, 84.583333
15000, 0.018041, 84.321429
20000, 0.023924, 84.378655
25000, 0.030003, 84.134848
30000, 0.035650, 84.370027
35000, 0.041489, 83.465336
40000, 0.047390, 84.788878
45000, 0.053235, 84.820753
50000, 0.059128, 84.468676
55000, 0.065001, 85.087924
60000, 0.070847, 85.321092
65000, 0.077261, 84.460616
70000, 0.082620, 85.464719
75000, 0.088482, 84.687378
80000, 0.094566, 84.180409
85000, 0.100212, 85.353701
90000, 0.106109, 85.025820
95000, 0.112088, 84.645586
100000, 0.117742, 84.602927

==> plots/data/micro-fg/90f/no_sl.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.014335, 28.056818
10000, 0.027772, 28.008658
15000, 0.041368, 28.502674
20000, 0.054967, 28.081395
25000, 0.068516, 28.124579
30000, 0.082155, 27.884810
35000, 0.095589, 28.082909
40000, 0.110950, 27.867941
45000, 0.122751, 27.938875
50000, 0.136323, 27.958333
55000, 0.149942, 28.114494
60000, 0.163644, 27.958637
65000, 0.177205, 28.107332
70000, 0.190924, 28.116668
75000, 0.204474, 28.005952
80000, 0.217679, 28.114162
85000, 0.231652, 28.017455
90000, 0.247574, 27.910332
95000, 0.261250, 27.913973
100000, 0.275058, 28.022123


==> plots/data/micro-fg/90f/zc.csv <==
num_calls, runtime(s),avg_cpu_usage(%)
5000, 0.008641, 63.816067
10000, 0.015246, 62.573999
15000, 0.022009, 62.960172
20000, 0.029135, 62.483119
25000, 0.036474, 63.986043
30000, 0.043556, 62.111345
35000, 0.052387, 62.839270
40000, 0.058431, 64.472367
45000, 0.065194, 63.075949
50000, 0.073031, 63.891946
55000, 0.082029, 62.235354
60000, 0.087354, 63.689900
65000, 0.095502, 63.517862
70000, 0.102600, 61.808362
75000, 0.112145, 64.094817
80000, 0.114380, 62.283014
85000, 0.123845, 63.220594
90000, 0.130571, 63.493282
95000, 0.137546, 63.086509
100000, 0.145230, 64.623882


==> plots/data/openssl/1-intel/1_intel_foc.csv <==
1024, 0.001028, 996234.350900, 0.000000, 0
5120, 0.002429, 2107886.401720, 8.750000, 0
9216, 0.003681, 2503534.857567, 16.666667, 0
13312, 0.005135, 2592227.772075, 12.250000, 0
17408, 0.006521, 2669663.494805, 22.541667, 0
21504, 0.007902, 2721395.812822, 17.068452, 0
25600, 0.009523, 2688184.350306, 14.107143, 0
29696, 0.010837, 2740149.069055, 15.343254, 0
33792, 0.012186, 2773000.968860, 21.694444, 0
37888, 0.013653, 2774977.507507, 22.401515, 0
41984, 0.015141, 2772956.278912, 25.364219, 0
46080, 0.016514, 2790329.145482, 19.890110, 0
50176, 0.018668, 2687866.902591, 27.186508, 0
54272, 0.019513, 2781310.703123, 28.000000, 0
58368, 0.020857, 2798531.292727, 22.664474, 0
62464, 0.022521, 2773550.177974, 21.688381, 0
66560, 0.023607, 2819513.845156, 18.168860, 0
70656, 0.025137, 2810848.244747, 23.157268, 0
74752, 0.026325, 2839574.617196, 21.800866, 0
78848, 0.027993, 2816731.525297, 19.088909, 0
82944, 0.029499, 2811777.624703, 22.891140, 0
87040, 0.030946, 2812614.527036, 22.870833, 0
91136, 0.032379, 2814621.057057, 23.962251, 0
95232, 0.033671, 2828304.154033, 20.169160, 0
99328, 0.035170, 2824210.432474, 18.173554, 0
103424, 0.036771, 2812623.202178, 23.837094, 0
107520, 0.038081, 2823436.004079, 23.509241, 0
111616, 0.039168, 2849652.744017, 22.369288, 0
115712, 0.040561, 2852769.622848, 18.413765, 0
119808, 0.042249, 2835791.147599, 23.090089, 0
123904, 0.043974, 2817659.434909, 25.506360, 0
128000, 0.045318, 2824459.934244, 21.266125, 0
132096, 0.046405, 2846563.528331, 21.359610, 0
136192, 0.047934, 2841231.716341, 23.184042, 0
140288, 0.048984, 2863968.720810, 22.173293, 0
144384, 0.050628, 2851887.274684, 22.641421, 0
148480, 0.051971, 2856967.573210, 19.678862, 0
152576, 0.053536, 2849957.624775, 17.088164, 0
156672, 0.056743, 2761058.852958, 28.678597, 0
160768, 0.057078, 2816627.881970, 18.816470, 0
164864, 0.057766, 2853980.066525, 22.783403, 0
168960, 0.059456, 2841771.476108, 19.971466, 0
173056, 0.060615, 2854984.678098, 23.391223, 0
177152, 0.062764, 2822520.790654, 22.252481, 0
181248, 0.063944, 2834488.955894, 21.406832, 0
185344, 0.065706, 2820794.420900, 24.364697, 0
189440, 0.066932, 2830346.539329, 24.201458, 0
193536, 0.067928, 2849130.384566, 19.560941, 0
197632, 0.069207, 2855651.223262, 22.551463, 0
201728, 0.070824, 2848317.047146, 23.720589, 0
205824, 0.072505, 2838744.437061, 22.497640, 0
209920, 0.073829, 2843343.484895, 22.140439, 0
214016, 0.074974, 2854543.214345, 23.255093, 0
218112, 0.076946, 2834599.563725, 24.125465, 0
222208, 0.078499, 2830720.818582, 17.639121, 0
226304, 0.079606, 2842794.194554, 19.546018, 0
230400, 0.080820, 2850773.831049, 23.211636, 0
234496, 0.082326, 2848370.925839, 22.959954, 0
238592, 0.082904, 2877927.712948, 21.624910, 0
242688, 0.085659, 2833174.380928, 18.197540, 0
246784, 0.086396, 2856431.051076, 21.069050, 0
250880, 0.088800, 2825238.034244, 23.494914, 0
254976, 0.089727, 2841697.172520, 23.609654, 0
259072, 0.090949, 2848530.941679, 21.784336, 0


==> plots/data/openssl/1-intel/1_intel_fr.csv <==
1024, 0.001007, 1016413.086160, 6.250000, 0
5120, 0.002270, 2255977.878727, 9.583333, 0
9216, 0.003248, 2837344.951998, 17.083333, 0
13312, 0.004941, 2694366.284928, 19.208333, 0
17408, 0.006432, 2706621.592378, 27.636905, 0
21504, 0.006984, 3079181.795644, 20.250000, 0
25600, 0.008178, 3130295.824694, 26.666667, 0
29696, 0.009456, 3140600.549326, 27.455357, 0
33792, 0.010613, 3183984.197669, 30.277778, 0
37888, 0.012777, 2965412.572964, 28.964286, 0
41984, 0.013138, 3195511.572754, 27.909091, 0
46080, 0.014362, 3208458.789665, 30.007576, 0
50176, 0.015663, 3203493.115044, 28.141026, 0
54272, 0.017279, 3140936.685749, 38.539377, 0
58368, 0.018517, 3152065.789005, 33.522321, 0
62464, 0.019751, 3162601.363971, 33.843750, 0
66560, 0.021060, 3160462.282565, 39.223856, 0
70656, 0.022210, 3181220.569174, 35.691434, 0
74752, 0.023473, 3184649.661442, 30.486111, 0
78848, 0.024870, 3170377.811666, 34.787281, 0
82944, 0.025964, 3194586.211654, 35.750000, 0
87040, 0.027568, 3157282.799474, 29.119565, 0
91136, 0.028872, 3156577.704787, 29.804809, 0
95232, 0.029734, 3202824.792455, 33.936891, 0
99328, 0.030561, 3250122.969224, 36.344175, 0
103424, 0.032505, 3181819.308929, 36.535104, 0
107520, 0.033299, 3228926.608096, 29.569597, 0
111616, 0.034744, 3212503.472446, 32.313789, 0
115712, 0.035689, 3242249.178786, 34.313196, 0
119808, 0.037146, 3225307.308324, 29.385057, 0
123904, 0.038303, 3234796.671031, 21.948925, 0
128000, 0.040037, 3197046.392705, 21.800571, 0
132096, 0.041012, 3220875.345146, 23.253020, 0
136192, 0.042247, 3223673.366522, 23.601753, 0
140288, 0.043724, 3208460.602293, 23.770308, 0
144384, 0.044998, 3208700.856040, 23.432540, 0
148480, 0.047406, 3132060.953821, 35.627211, 0
152576, 0.047359, 3221715.239116, 23.117236, 0
156672, 0.048227, 3248624.719425, 22.315789, 0
160768, 0.049207, 3267190.992347, 21.887146, 0
164864, 0.051147, 3223309.659103, 23.018136, 0
168960, 0.052169, 3238725.874660, 22.777875, 0
173056, 0.053484, 3235654.011391, 22.440682, 0
177152, 0.053826, 3291206.281834, 21.854702, 0
181248, 0.057661, 3143323.458396, 25.551560, 0
185344, 0.057525, 3221993.297321, 23.110364, 0
189440, 0.058016, 3265317.818068, 23.951081, 0
193536, 0.060368, 3205915.529042, 22.559517, 0
197632, 0.061495, 3213788.327957, 22.086773, 0
201728, 0.062588, 3223110.870662, 22.800463, 0
205824, 0.064193, 3206320.938706, 23.286278, 0
209920, 0.065072, 3225942.954559, 25.206475, 0
214016, 0.065891, 3248044.453869, 22.450238, 0
218112, 0.067276, 3242064.560482, 23.384670, 0
222208, 0.069073, 3216982.563994, 22.972102, 0
226304, 0.069930, 3236134.017155, 22.942039, 0
230400, 0.071860, 3206233.202344, 22.738280, 0
234496, 0.072582, 3230760.232177, 25.090712, 0
238592, 0.073830, 3231619.708489, 22.502189, 0
242688, 0.075409, 3218279.769683, 22.419030, 0
246784, 0.075455, 3270612.125626, 23.081855, 0
250880, 0.076843, 3264836.215837, 22.568340, 0
254976, 0.078598, 3244040.586905, 23.358633, 0
259072, 0.082159, 3153302.403514, 22.226197, 0


==> plots/data/openssl/1-intel/1_intel_frw.csv <==
1024, 0.001025, 998755.457067, 10.000000, 0
5120, 0.001874, 2732753.470090, 9.166667, 0
9216, 0.003054, 3018074.256416, 12.500000, 0
13312, 0.004168, 3193652.462190, 20.666667, 0
17408, 0.005075, 3430445.741967, 27.083333, 0
21504, 0.006030, 3566245.920186, 25.333333, 0
25600, 0.006596, 3881343.567102, 26.791667, 0
29696, 0.007698, 3857683.588313, 26.547619, 0
33792, 0.008656, 3903909.392333, 25.297619, 0
37888, 0.009708, 3902655.525942, 34.191468, 0
41984, 0.010687, 3928548.550091, 39.027778, 0
46080, 0.011717, 3932816.904176, 38.303030, 0
50176, 0.012704, 3949598.724831, 36.547980, 0
54272, 0.013481, 4025956.201317, 34.159091, 0
58368, 0.014714, 3966868.869960, 36.635781, 0
62464, 0.015710, 3975965.623887, 53.878205, 0
66560, 0.016838, 3952951.421054, 39.108974, 0
70656, 0.017676, 3997312.766664, 38.503771, 0
74752, 0.018796, 3976926.082568, 44.069328, 0
78848, 0.019514, 4040565.125672, 35.610119, 0
82944, 0.020613, 4023868.432543, 37.542892, 0
87040, 0.021735, 4004582.265341, 36.712623, 0
91136, 0.022433, 4062614.511224, 37.401961, 0
95232, 0.023422, 4065894.438755, 37.256579, 0
99328, 0.024529, 4049467.559920, 37.945802, 0
103424, 0.025601, 4039839.952903, 35.747807, 0
107520, 0.026518, 4054536.686034, 36.325758, 0
111616, 0.027819, 4012166.076932, 36.943676, 0
115712, 0.028898, 4004200.340824, 41.000494, 0
119808, 0.029636, 4042682.968555, 36.625906, 0
123904, 0.030584, 4051212.314430, 36.179167, 0
128000, 0.031977, 4002815.855867, 36.412144, 0
132096, 0.032677, 4042434.743855, 37.234524, 0
136192, 0.033432, 4073690.876042, 38.148911, 0
140288, 0.034766, 4035207.646939, 37.967507, 0
144384, 0.035858, 4026603.111722, 37.674672, 0
148480, 0.037011, 4011745.270495, 36.608169, 0
152576, 0.037962, 4019215.038473, 37.012097, 0
156672, 0.041571, 3768786.035174, 37.325937, 0
160768, 0.041414, 3882017.329829, 36.148009, 0
164864, 0.042627, 3867616.487314, 37.829805, 0
168960, 0.041655, 4056188.933363, 37.043155, 0
173056, 0.042898, 4034084.414102, 36.829248, 0
177152, 0.044394, 3990484.557661, 36.783030, 0
181248, 0.044531, 4070179.699799, 35.749300, 0
185344, 0.045518, 4071852.126177, 36.936615, 0
189440, 0.046350, 4087185.694633, 37.363113, 0
193536, 0.047989, 4032953.860804, 36.744429, 0
197632, 0.049124, 4023158.829145, 36.100371, 0
201728, 0.050301, 4010442.498199, 39.988235, 0
205824, 0.050614, 4066577.289584, 36.771341, 0
209920, 0.051505, 4075686.761277, 36.228580, 0
214016, 0.052528, 4074318.806834, 36.540792, 0
218112, 0.053831, 4051788.090576, 36.431176, 0
222208, 0.056919, 3903903.632724, 36.906926, 0
226304, 0.055308, 4091693.672000, 35.802149, 0
230400, 0.057749, 3989678.341950, 39.299047, 0
234496, 0.058674, 3996588.542453, 37.598799, 0
238592, 0.059074, 4038873.275019, 37.297487, 0
242688, 0.059822, 4056834.328580, 36.421298, 0
246784, 0.061624, 4004650.849973, 36.560996, 0
250880, 0.062061, 4042500.590189, 36.525510, 0
254976, 0.063287, 4028894.258297, 38.497436, 0
259072, 0.064827, 3996374.151830, 38.346508, 0


==> plots/data/openssl/1-intel/1_intel_frwoc.csv <==
1024, 0.000983, 1041599.066141, 6.250000, 0
5120, 0.002012, 2544725.033514, 9.166667, 0
9216, 0.003200, 2880254.182432, 10.833333, 0
13312, 0.003510, 3792580.490911, 9.166667, 0
17408, 0.004505, 3864404.166950, 21.000000, 0
21504, 0.005487, 3918987.329592, 10.333333, 0
25600, 0.006417, 3989253.947180, 15.708333, 0
29696, 0.007563, 3926669.863433, 19.071429, 0
33792, 0.008549, 3952686.325963, 21.532738, 0
37888, 0.009269, 4087526.579495, 21.294643, 0
41984, 0.010524, 3989483.666322, 22.825397, 0
46080, 0.011410, 4038723.151365, 22.950758, 0
50176, 0.012348, 4063601.387138, 21.734848, 0
54272, 0.013301, 4080356.375583, 22.818182, 0
58368, 0.014402, 4052813.841404, 22.916667, 0
62464, 0.015502, 4029349.122588, 35.187937, 0
66560, 0.016560, 4019305.128327, 25.888278, 0
70656, 0.017631, 4007526.772345, 25.769231, 0
74752, 0.018537, 4032533.143002, 28.720238, 0
78848, 0.019464, 4050973.711293, 23.683036, 0
82944, 0.020269, 4092064.989475, 25.465686, 0
87040, 0.021494, 4049505.653248, 25.324647, 0
91136, 0.022622, 4028696.434408, 24.417946, 0
95232, 0.023398, 4070148.099847, 24.568627, 0
99328, 0.024356, 4078202.388430, 24.701754, 0
103424, 0.025651, 4032043.926823, 24.872807, 0
107520, 0.026505, 4056597.166779, 24.727273, 0
111616, 0.027912, 3998858.582682, 29.255141, 0
115712, 0.028335, 4083760.139654, 24.870600, 0
119808, 0.029304, 4088394.495999, 24.302536, 0
123904, 0.030232, 4098447.769139, 23.677536, 0
128000, 0.031225, 4099234.761900, 26.063426, 0
132096, 0.032130, 4111320.194102, 23.791667, 0
136192, 0.033260, 4094722.052641, 25.192857, 0
140288, 0.034186, 4103677.363297, 26.239469, 0
144384, 0.035215, 4100123.805655, 37.945402, 0
148480, 0.036730, 4042463.663144, 36.941502, 0
152576, 0.037614, 4056367.730068, 38.102433, 0
156672, 0.038566, 4062473.937308, 37.230667, 0
160768, 0.039858, 4033513.426583, 39.186437, 0
164864, 0.040539, 4066778.142921, 37.121793, 0
168960, 0.041936, 4028971.433162, 36.386865, 0
173056, 0.042795, 4043880.779956, 36.854915, 0
177152, 0.044040, 4022494.653310, 33.937202, 0
181248, 0.044897, 4037014.195720, 28.546919, 0
185344, 0.045163, 4103892.915213, 38.256757, 0
189440, 0.046478, 4075898.760097, 35.891675, 0
193536, 0.047775, 4051007.411169, 36.121622, 0
197632, 0.051358, 3848150.057820, 43.484063, 0
201728, 0.049369, 4086099.641912, 32.151278, 0
205824, 0.050318, 4090488.853841, 29.227564, 0
209920, 0.051707, 4059765.597891, 24.905329, 0
214016, 0.052816, 4052078.647087, 24.185101, 0
218112, 0.053784, 4055317.149741, 28.118305, 0
222208, 0.054426, 4082732.391583, 33.856262, 0
226304, 0.055900, 4048392.689855, 34.257653, 0
230400, 0.057363, 4016498.716819, 33.361348, 0
234496, 0.057927, 4048158.851621, 34.094203, 0
238592, 0.058559, 4074414.055108, 32.519613, 0
242688, 0.059492, 4079357.488286, 31.359667, 0
246784, 0.060717, 4064509.475827, 37.148850, 0
250880, 0.062917, 3987446.853578, 30.660623, 0
254976, 0.063240, 4031848.478398, 29.487072, 0
259072, 0.064394, 4023216.933400, 38.514378, 0


==> plots/data/openssl/1-intel/1_intel_fw.csv <==
1024, 0.001059, 966842.221547, 0.000000, 0
5120, 0.002272, 2253942.550526, 11.666667, 0
9216, 0.003260, 2826782.116505, 12.916667, 0
13312, 0.004473, 2975852.495004, 11.625000, 0
17408, 0.005990, 2906104.478796, 21.375000, 0
21504, 0.007576, 2838518.249122, 40.714286, 0
25600, 0.008121, 3152341.793447, 24.047619, 0
29696, 0.009402, 3158421.424035, 30.441468, 0
33792, 0.010588, 3191498.344061, 24.985119, 0
37888, 0.011763, 3220941.341870, 32.916667, 0
41984, 0.012983, 3233704.268625, 31.651515, 0
46080, 0.014292, 3224223.591846, 34.552448, 0
50176, 0.015671, 3201882.657994, 32.852564, 0
54272, 0.017488, 3103348.480531, 41.648695, 0
58368, 0.018427, 3167536.605024, 40.296131, 0
62464, 0.019416, 3217191.438229, 36.379114, 0
66560, 0.021049, 3162136.636722, 33.538603, 0
70656, 0.022021, 3208613.674540, 34.316886, 0
74752, 0.025416, 2941150.271155, 33.990722, 0
78848, 0.024425, 3228119.329973, 33.043860, 0
82944, 0.025740, 3222380.326473, 33.247807, 0
87040, 0.027140, 3207062.493983, 31.619565, 0
91136, 0.028469, 3201204.543131, 34.616271, 0
95232, 0.029571, 3220441.013480, 30.489130, 0
99328, 0.030827, 3222077.166179, 30.032051, 0
103424, 0.032190, 3212893.285084, 37.507621, 0
107520, 0.033099, 3248433.387710, 37.527208, 0
111616, 0.034609, 3225099.708331, 39.265126, 0
115712, 0.035779, 3234067.375960, 35.378900, 0
119808, 0.037127, 3226968.214665, 39.015805, 0
123904, 0.038393, 3227235.954451, 37.690860, 0
128000, 0.038960, 3285436.292336, 36.424216, 0
132096, 0.040549, 3257710.017287, 32.025202, 0
136192, 0.042033, 3240111.776814, 24.938113, 0
140288, 0.042781, 3279245.955569, 37.264706, 0
144384, 0.043941, 3285835.235927, 38.880946, 0
148480, 0.049114, 3023186.229872, 40.629452, 0
152576, 0.047057, 3242377.865096, 38.481360, 0
156672, 0.048046, 3260865.900262, 37.379892, 0
160768, 0.048775, 3296098.594287, 34.250000, 0
164864, 0.050436, 3268784.022257, 32.645833, 0
168960, 0.051895, 3255819.257603, 30.264442, 0
173056, 0.053292, 3247293.076787, 38.038760, 0
177152, 0.054513, 3249724.184723, 37.918765, 0
181248, 0.057986, 3125693.512817, 42.388673, 0
185344, 0.056751, 3265944.137377, 37.157828, 0
189440, 0.058509, 3237808.878746, 38.013756, 0
193536, 0.059537, 3250691.873862, 37.643919, 0
197632, 0.060986, 3240619.571201, 29.115646, 0
201728, 0.062405, 3232586.916972, 32.123634, 0
205824, 0.063122, 3260752.668735, 33.222397, 0
209920, 0.064938, 3232637.098369, 34.641071, 0
214016, 0.065638, 3260551.085786, 35.431685, 0
218112, 0.067795, 3217225.258149, 37.693151, 0
222208, 0.067869, 3274093.229575, 38.722974, 0
226304, 0.068770, 3290758.735042, 37.799242, 0
230400, 0.070714, 3258207.616604, 32.678571, 0
234496, 0.073469, 3191766.557665, 38.248251, 0
238592, 0.073557, 3243636.666699, 35.139637, 0
242688, 0.074881, 3240985.483623, 35.206716, 0
246784, 0.074676, 3304714.321264, 33.235381, 0
250880, 0.076769, 3268003.262980, 31.055108, 0
254976, 0.078483, 3248805.722167, 32.548838, 0
259072, 0.079417, 3262173.217812, 31.488495, 0


==> plots/data/openssl/2-intel/2_intel_foc.csv <==
1024, 0.001042, 982898.336829, 6.875000, 0
5120, 0.002610, 1961791.955948, 16.666667, 0
9216, 0.004411, 2089090.838366, 14.333333, 0
13312, 0.005147, 2586404.504105, 16.208333, 0
17408, 0.006604, 2636063.934969, 23.416667, 0
21504, 0.008044, 2673409.998603, 13.797619, 0
25600, 0.009489, 2697892.353800, 12.098214, 0
29696, 0.010937, 2715201.230004, 17.673611, 0
33792, 0.012332, 2740120.358684, 18.403409, 0
37888, 0.013670, 2771574.709878, 22.867716, 0
41984, 0.015203, 2761578.346742, 18.850941, 0
46080, 0.016631, 2770669.352709, 22.165751, 0
50176, 0.018306, 2740889.805272, 30.741758, 0
54272, 0.020069, 2704309.749502, 29.361520, 0
58368, 0.020862, 2797832.500448, 22.309694, 0
62464, 0.022651, 2757652.091638, 24.720588, 0
66560, 0.023930, 2781432.703115, 20.579052, 0
70656, 0.025490, 2771872.231943, 17.758459, 0
74752, 0.026933, 2775445.475855, 20.213745, 0
78848, 0.028201, 2795887.642450, 23.649186, 0
82944, 0.029641, 2798310.269169, 23.927190, 0
87040, 0.030981, 2809468.344719, 24.545360, 0
91136, 0.032466, 2807139.557318, 22.842949, 0
95232, 0.033917, 2807771.013395, 23.038919, 0
99328, 0.035349, 2809937.446981, 24.366288, 0
103424, 0.036789, 2811305.003738, 19.459406, 0
107520, 0.038298, 2807490.281715, 18.557379, 0
111616, 0.040006, 2789983.804166, 23.427679, 0
115712, 0.041343, 2798803.892534, 21.550524, 0
119808, 0.042686, 2806715.234872, 20.409218, 0
123904, 0.044107, 2809198.050453, 21.745978, 0
128000, 0.045474, 2814786.564653, 23.331081, 0
132096, 0.046768, 2824489.233386, 23.771811, 0
136192, 0.049350, 2759695.375280, 20.279467, 0
140288, 0.049397, 2840027.763636, 20.980769, 0
144384, 0.051210, 2819445.053916, 18.538037, 0
148480, 0.052681, 2818492.820835, 23.216224, 0
152576, 0.054264, 2811758.931536, 15.767907, 0
156672, 0.055731, 2811221.482050, 21.003066, 0
160768, 0.056908, 2825049.440386, 22.439763, 0
164864, 0.058195, 2832976.938955, 22.875535, 0
168960, 0.059840, 2823542.274359, 17.963453, 0
173056, 0.061105, 2832105.652780, 20.716819, 0
177152, 0.063228, 2801811.827349, 24.458584, 0
181248, 0.064079, 2828506.864735, 17.359338, 0
185344, 0.065737, 2819477.203599, 21.147639, 0
189440, 0.067005, 2827262.161943, 23.607488, 0
193536, 0.067862, 2851919.651113, 23.035333, 0
197632, 0.069868, 2828667.312309, 22.665605, 0
201728, 0.075310, 2678617.831712, 26.252743, 0
205824, 0.072771, 2828363.206161, 21.186733, 0
209920, 0.074409, 2821161.217427, 20.885285, 0
214016, 0.075399, 2838460.634425, 18.467958, 0
218112, 0.076957, 2834208.391103, 19.900966, 0
222208, 0.078866, 2817540.303190, 23.872068, 0
226304, 0.080080, 2825958.964544, 18.845566, 0
230400, 0.081044, 2842891.313254, 22.378205, 0
234496, 0.082419, 2845156.195952, 21.983405, 0
238592, 0.084051, 2838646.161090, 23.211700, 0
242688, 0.086800, 2795941.028372, 24.530685, 0
246784, 0.087223, 2829348.163167, 23.098473, 0
250880, 0.088339, 2839977.269677, 22.589052, 0
254976, 0.089767, 2840420.724219, 20.233911, 0
259072, 0.091807, 2821917.850058, 17.603308, 0


==> plots/data/openssl/2-intel/2_intel_fr.csv <==
1024, 0.001101, 930473.121957, 10.000000, 0
5120, 0.002182, 2346430.693953, 14.166667, 0
9216, 0.003435, 2682863.055037, 17.916667, 0
13312, 0.004416, 3014770.472968, 25.833333, 0
17408, 0.005690, 3059612.600458, 25.166667, 0
21504, 0.006906, 3113721.645969, 30.000000, 0
25600, 0.008081, 3167815.234801, 40.392857, 0
29696, 0.009359, 3173103.638356, 41.408730, 0
33792, 0.010579, 3194175.288271, 44.404762, 0
37888, 0.011894, 3185371.075721, 44.502435, 0
41984, 0.013094, 3206314.582411, 48.113636, 0
46080, 0.014300, 3222314.392908, 46.070513, 0
50176, 0.015675, 3200951.058086, 44.883450, 0
54272, 0.017021, 3188542.753710, 55.106685, 0
58368, 0.019956, 2924842.081679, 56.610356, 0
62464, 0.019276, 3240515.642486, 47.602679, 0
66560, 0.021049, 3162128.344214, 53.790506, 0
70656, 0.021893, 3227405.909009, 49.418483, 0
74752, 0.023183, 3224380.846584, 50.701754, 0
78848, 0.024978, 3156756.939581, 45.763557, 0
82944, 0.025809, 3213732.706368, 45.430622, 0
87040, 0.026970, 3227278.021689, 46.128247, 0
91136, 0.028721, 3173158.112909, 45.200809, 0
95232, 0.033875, 2811275.624108, 63.216567, 0
99328, 0.030824, 3222397.698768, 47.924457, 0
103424, 0.032100, 3221974.162860, 45.469231, 0
107520, 0.033480, 3211502.704230, 41.797924, 0
111616, 0.034541, 3231444.886314, 45.135735, 0
115712, 0.035734, 3238145.497238, 43.203681, 0
119808, 0.039611, 3024618.269055, 42.985959, 0
123904, 0.040833, 3034375.330795, 43.494072, 0
128000, 0.046664, 2742995.628869, 46.990382, 0
132096, 0.048731, 2710696.006783, 47.916736, 0
136192, 0.053644, 2538809.662894, 50.182495, 0
140288, 0.051590, 2719302.433176, 42.321499, 0
144384, 0.052767, 2736235.515286, 46.066770, 0
148480, 0.052079, 2851065.525255, 44.130792, 0
152576, 0.055792, 2734752.913669, 48.611693, 0
156672, 0.055986, 2798396.904668, 46.993037, 0
160768, 0.063791, 2520217.531543, 45.999604, 0
164864, 0.066730, 2470628.430890, 47.672988, 0
168960, 0.061040, 2768020.389406, 49.762049, 0
173056, 0.070348, 2460013.088266, 49.442878, 0
177152, 0.060760, 2915597.043593, 45.443757, 0
181248, 0.070042, 2587689.823491, 47.236057, 0
185344, 0.064093, 2891801.095772, 48.487079, 0
189440, 0.065459, 2894006.964376, 46.858346, 0
193536, 0.074674, 2591752.992055, 49.242423, 0
197632, 0.076245, 2592076.489928, 49.978299, 0
201728, 0.068469, 2946258.608954, 48.126328, 0
205824, 0.075584, 2723115.852071, 49.394916, 0
209920, 0.080684, 2601763.946379, 49.293853, 0
214016, 0.077966, 2745003.982703, 51.356903, 0
218112, 0.079342, 2748998.665842, 50.250252, 0
222208, 0.075114, 2958272.562236, 49.104673, 0
226304, 0.078976, 2865474.448111, 49.170160, 0
230400, 0.084748, 2718650.710619, 50.418831, 0
234496, 0.089754, 2612642.597764, 51.454200, 0
238592, 0.085721, 2783345.881091, 48.746041, 0
242688, 0.086500, 2805642.701832, 46.872313, 0
246784, 0.092263, 2674779.146032, 47.744621, 0
250880, 0.085027, 2950602.401916, 46.032323, 0
254976, 0.088830, 2870374.150573, 46.080333, 0
259072, 0.087131, 2973369.497760, 46.554865, 0


==> plots/data/openssl/2-intel/2_intel_frw.csv <==
1024, 0.001846, 554734.469087, 7.500000, 0
5120, 0.002051, 2496122.721874, 7.916667, 0
9216, 0.002722, 3385439.568251, 12.916667, 0
13312, 0.004149, 3208320.810872, 17.500000, 0
17408, 0.004747, 3667177.518314, 23.583333, 0
21504, 0.005851, 3675254.737505, 20.208333, 0
25600, 0.006787, 3772162.671332, 26.428571, 0
29696, 0.007775, 3819645.045696, 32.250000, 0
33792, 0.008993, 3757760.389042, 33.908730, 0
37888, 0.009686, 3911503.472791, 35.615079, 0
41984, 0.010725, 3914468.490533, 35.937500, 0
46080, 0.012507, 3684265.248293, 36.994949, 0
50176, 0.012768, 3929847.153100, 35.719697, 0
54272, 0.013759, 3944362.912203, 35.333333, 0
58368, 0.014871, 3925052.531403, 40.469697, 0
62464, 0.017097, 3653516.891362, 50.714598, 0
66560, 0.016957, 3925113.967772, 39.755037, 0
70656, 0.018249, 3871668.395810, 41.106496, 0
74752, 0.019085, 3916819.973099, 38.420222, 0
78848, 0.019780, 3986282.190235, 37.270833, 0
82944, 0.020973, 3954873.248372, 38.437500, 0
87040, 0.021843, 3984764.465489, 38.369077, 0
91136, 0.022833, 3991359.715268, 36.788356, 0
95232, 0.023825, 3997080.425546, 38.296053, 0
99328, 0.025144, 3950295.068684, 37.826128, 0
103424, 0.027691, 3734931.064116, 38.176573, 0
107520, 0.030931, 3476069.434487, 54.946489, 0
111616, 0.034041, 3278844.092773, 48.406686, 0
115712, 0.036585, 3162824.081774, 40.137708, 0
119808, 0.032296, 3709699.768159, 38.780208, 0
123904, 0.038840, 3190125.162000, 40.168655, 0
128000, 0.040650, 3148806.127451, 39.775663, 0
132096, 0.041984, 3146358.040549, 40.370083, 0
136192, 0.038697, 3519465.178565, 39.089286, 0
140288, 0.046069, 3045170.249671, 40.070756, 0
144384, 0.045363, 3182878.890942, 39.837735, 0
148480, 0.046955, 3162157.466608, 39.999101, 0
152576, 0.046387, 3289185.463625, 41.718977, 0
156672, 0.049009, 3196810.685105, 39.939427, 0
160768, 0.042611, 3772962.613097, 38.571309, 0
164864, 0.044521, 3703020.022345, 38.181837, 0
168960, 0.055217, 3059928.415496, 40.487994, 0
173056, 0.055297, 3129545.369156, 41.453572, 0
177152, 0.053217, 3328884.072717, 39.042310, 0
181248, 0.056109, 3230296.139922, 39.037791, 0
185344, 0.057640, 3215538.177767, 43.445361, 0
189440, 0.060977, 3106734.089837, 40.236386, 0
193536, 0.055427, 3491740.092300, 37.970173, 0
197632, 0.056246, 3513684.440095, 38.856159, 0
201728, 0.063458, 3178905.350889, 39.201542, 0
205824, 0.064465, 3192797.065704, 39.359412, 0
209920, 0.065167, 3221241.603699, 40.961597, 0
214016, 0.063612, 3364399.828083, 40.602661, 0
218112, 0.065302, 3340062.379683, 38.679097, 0
222208, 0.067125, 3310345.031425, 39.694055, 0
226304, 0.065663, 3446435.005614, 39.385269, 0
230400, 0.073921, 3116829.972234, 40.396118, 0
234496, 0.074143, 3162747.930859, 40.790150, 0
238592, 0.068835, 3466123.152585, 46.042867, 0
242688, 0.066504, 3649251.488279, 38.317945, 0
246784, 0.076019, 3246358.359388, 40.246385, 0
250880, 0.067126, 3737455.947464, 38.396649, 0
254976, 0.070259, 3629101.200260, 39.334266, 0
259072, 0.078813, 3287161.282037, 41.416157, 0


==> plots/data/openssl/2-intel/2_intel_frwoc.csv <==
num_bytes, runtime(s), tput(op/s), avg_cpu_usage(%), num_threads
1024, 0.000927, 1105090.907757, 1.250000, 0
5120, 0.001762, 2906600.810964, 9.166667, 0
9216, 0.002833, 3253355.022367, 11.250000, 0
13312, 0.003991, 3335871.656347, 22.083333, 0
17408, 0.004767, 3652131.304358, 19.166667, 0
21504, 0.005707, 3768002.224635, 23.958333, 0
25600, 0.006625, 3864201.221758, 25.833333, 0
29696, 0.008112, 3660946.815329, 30.654762, 0
33792, 0.009971, 3389059.383778, 46.210317, 0
37888, 0.013049, 2903623.250959, 69.106782, 0
41984, 0.011053, 3798497.660880, 31.909722, 0
46080, 0.011555, 3988055.358778, 35.520833, 0
50176, 0.013416, 3740108.216561, 36.441919, 0
54272, 0.013667, 3971080.361417, 40.772727, 0
58368, 0.014695, 3971843.246111, 44.886364, 0
62464, 0.015796, 3954456.792584, 46.330128, 0
66560, 0.016665, 3993981.616956, 37.367216, 0
70656, 0.018615, 3795607.523309, 41.101763, 0
74752, 0.018840, 3967696.647850, 38.821429, 0
78848, 0.019686, 4005371.814813, 36.937500, 0
82944, 0.021005, 3948814.068930, 40.863971, 0
87040, 0.021928, 3969419.671118, 37.742626, 0
91136, 0.022845, 3989371.923783, 38.128655, 0
95232, 0.023774, 4005653.847153, 38.846909, 0
99328, 0.024835, 3999491.527273, 38.444444, 0
103424, 0.025773, 4012818.733407, 38.325501, 0
107520, 0.026897, 3997449.662807, 38.760823, 0
111616, 0.027873, 4004495.183613, 39.509505, 0
115712, 0.028911, 4002418.939809, 38.448734, 0
119808, 0.030147, 3974170.123300, 43.224638, 0
123904, 0.032218, 3845852.744253, 45.341523, 0
128000, 0.032073, 3990941.162203, 46.441026, 0
132096, 0.033202, 3978603.320966, 44.828205, 0
136192, 0.034461, 3952009.135493, 45.362879, 0
140288, 0.035306, 3973456.985581, 44.768062, 0
144384, 0.036160, 3992866.666710, 44.305213, 0
148480, 0.037113, 4000768.423452, 46.779762, 0
152576, 0.038124, 4002068.182886, 45.844086, 0
156672, 0.039008, 4016399.930562, 47.435148, 0
160768, 0.040150, 4004222.725444, 48.035282, 0
164864, 0.041006, 4020525.947732, 47.046980, 0
168960, 0.042614, 3964878.572449, 50.631086, 0
173056, 0.043042, 4020598.037473, 47.834734, 0
177152, 0.044326, 3996598.433421, 45.610878, 0
181248, 0.045116, 4017412.635982, 45.686114, 0
185344, 0.046576, 3979371.182318, 48.759286, 0
189440, 0.047706, 3971026.714952, 45.733781, 0
193536, 0.048410, 3997885.047419, 49.163293, 0
197632, 0.049646, 3980825.502499, 45.689103, 0
201728, 0.051954, 3882795.800834, 51.816275, 0
205824, 0.051287, 4013176.502593, 47.668743, 0
209920, 0.054103, 3880016.177775, 43.131124, 0
214016, 0.053134, 4027841.157164, 40.128229, 0
218112, 0.054023, 4037368.687458, 45.054691, 0
222208, 0.056637, 3923362.295780, 50.793193, 0
226304, 0.057101, 3963217.758186, 40.521725, 0
230400, 0.057604, 3999734.156558, 40.301954, 0
234496, 0.063744, 3678704.321483, 50.057106, 0
238592, 0.059400, 4016714.956461, 42.047457, 0
242688, 0.060522, 4009924.828317, 50.499519, 0
246784, 0.061855, 3989726.892990, 50.635343, 0
250880, 0.062549, 4010918.779924, 50.963310, 0
254976, 0.063403, 4021529.275651, 50.442630, 0
259072, 0.064561, 4012831.295722, 51.061558, 0


==> plots/data/openssl/2-intel/2_intel_fw.csv <==
1024, 0.001019, 1004680.003532, 5.000000, 0
5120, 0.002494, 2053055.114425, 8.333333, 0
9216, 0.003888, 2370515.479085, 20.833333, 0
13312, 0.004594, 2897861.316525, 28.333333, 0
17408, 0.005866, 2967528.811520, 25.333333, 0
21504, 0.006930, 3103144.398441, 38.053571, 0
25600, 0.008076, 3169918.111109, 43.154762, 0
29696, 0.009349, 3176509.710689, 40.714286, 0
33792, 0.010501, 3218092.690021, 50.654762, 0
37888, 0.011732, 3229382.030541, 47.534722, 0
41984, 0.012997, 3230237.435223, 48.111111, 0
46080, 0.014201, 3244752.939455, 51.815851, 0
50176, 0.015473, 3242755.860100, 49.545455, 0
54272, 0.016891, 3213165.681141, 53.109890, 0
58368, 0.018342, 3182246.067744, 52.011905, 0
62464, 0.019248, 3245289.612588, 49.988095, 0
66560, 0.022788, 2920799.587844, 53.727337, 0
70656, 0.021827, 3237070.349076, 53.668301, 0
74752, 0.023126, 3232380.006951, 50.132493, 0
78848, 0.024338, 3239655.273857, 52.045322, 0
82944, 0.025509, 3251569.006316, 50.339286, 0
87040, 0.027796, 3131360.508578, 57.353343, 0
91136, 0.028017, 3252896.204085, 51.633729, 0
95232, 0.029301, 3250180.071826, 50.452306, 0
99328, 0.030725, 3232802.088818, 51.657246, 0
103424, 0.031681, 3264558.626585, 51.086538, 0
107520, 0.037965, 2832116.421479, 52.336793, 0
111616, 0.034259, 3258028.856580, 50.740486, 0
115712, 0.035558, 3254179.716440, 52.189039, 0
119808, 0.036528, 3279874.869795, 50.860427, 0
123904, 0.040581, 3053223.021589, 52.602577, 0
128000, 0.042602, 3004553.790923, 52.542308, 0
132096, 0.049883, 2648121.986432, 54.557898, 0
136192, 0.045191, 3013715.530197, 53.625316, 0
140288, 0.048625, 2885101.503077, 53.254550, 0
144384, 0.052568, 2746614.066349, 51.611138, 0
148480, 0.051544, 2880650.960067, 52.892687, 0
152576, 0.050468, 3023200.376055, 52.883737, 0
156672, 0.055975, 2798987.095107, 52.519227, 0
160768, 0.053236, 3019892.822657, 52.237557, 0
164864, 0.066430, 2481767.609596, 55.382609, 0
168960, 0.057324, 2947450.289775, 48.982152, 0
173056, 0.066769, 2591861.554718, 42.175214, 0
177152, 0.067507, 2624193.281505, 41.285448, 0
181248, 0.068628, 2641031.170897, 51.118570, 0
185344, 0.074550, 2486154.121263, 44.830652, 0
189440, 0.073119, 2590837.258409, 50.183564, 0
193536, 0.066214, 2922900.100707, 50.155826, 0
197632, 0.080881, 2443488.275356, 47.737913, 0
201728, 0.074721, 2699759.332130, 50.944524, 0
205824, 0.081736, 2518159.076845, 51.053706, 0
209920, 0.087863, 2389178.362290, 53.556004, 0
214016, 0.069347, 3086176.014325, 49.062164, 0
218112, 0.077454, 2816037.122773, 44.062423, 0
222208, 0.084928, 2616434.046815, 46.325326, 0
226304, 0.078874, 2869199.272594, 48.213655, 0
230400, 0.087390, 2636445.174964, 50.455036, 0
234496, 0.080834, 2900950.770978, 52.965128, 0
238592, 0.087704, 2720421.045724, 46.485192, 0
242688, 0.091662, 2647650.717180, 50.926050, 0
246784, 0.083693, 2948697.768014, 52.914289, 0
250880, 0.090140, 2783222.060253, 54.644096, 0
254976, 0.080537, 3165932.838244, 51.180300, 0
259072, 0.088745, 2919286.067246, 52.198216, 0


==> plots/data/openssl/4-intel/4_intel_foc.csv <==
1024, 0.001218, 840960.422793, 0.000000, 0
5120, 0.002269, 2256137.531324, 20.000000, 0
9216, 0.004046, 2278043.403945, 11.666667, 0
13312, 0.005524, 2409746.730405, 17.458333, 0
17408, 0.006694, 2600549.993617, 22.553571, 0
21504, 0.008435, 2549295.870824, 34.571429, 0
25600, 0.009830, 2604188.760309, 27.485119, 0
29696, 0.010975, 2705724.045960, 30.000000, 0
33792, 0.012332, 2740104.405503, 28.714646, 0
37888, 0.013729, 2759669.148533, 25.919913, 0
41984, 0.015116, 2777479.819972, 26.287296, 0
46080, 0.016693, 2760507.598399, 24.721945, 0
50176, 0.018337, 2736300.243511, 34.106335, 0
54272, 0.019485, 2785318.411748, 24.230830, 0
58368, 0.020848, 2799712.703275, 24.791667, 0
62464, 0.022770, 2743291.130550, 28.094664, 0
66560, 0.023864, 2789150.115537, 26.121148, 0
70656, 0.025489, 2772056.692420, 26.075558, 0
74752, 0.026726, 2797019.342448, 19.417208, 0
78848, 0.028020, 2813942.244435, 17.532585, 0
82944, 0.029416, 2819731.604957, 24.085112, 0
87040, 0.030912, 2815758.508956, 23.066555, 0
91136, 0.032291, 2822350.828465, 21.675392, 0
95232, 0.033850, 2813330.238843, 26.230610, 0
99328, 0.035850, 2770674.103883, 29.578544, 0
103424, 0.036493, 2834106.487616, 28.561177, 0
107520, 0.037990, 2830195.533029, 23.892241, 0
111616, 0.039515, 2824641.590573, 19.584876, 0
115712, 0.040978, 2823738.362524, 18.407442, 0
119808, 0.042199, 2839096.158875, 24.420770, 0
123904, 0.043854, 2825378.278119, 18.744504, 0
128000, 0.045014, 2843588.385321, 22.238095, 0
132096, 0.046392, 2847408.606614, 25.544230, 0
136192, 0.048095, 2831725.301953, 19.356686, 0
140288, 0.049523, 2832774.847987, 20.885361, 0
144384, 0.050671, 2849443.218866, 20.811371, 0
148480, 0.052353, 2836123.193796, 19.084352, 0
152576, 0.053907, 2830370.191221, 21.274577, 0
156672, 0.054953, 2851018.537072, 20.504807, 0
160768, 0.058362, 2754656.862157, 22.067925, 0
164864, 0.057980, 2843438.967926, 16.962733, 0
168960, 0.060645, 2786047.665885, 29.738228, 0
173056, 0.060645, 2853583.208831, 25.084113, 0
177152, 0.062168, 2849573.127022, 23.956548, 0
181248, 0.063654, 2847375.918943, 17.406092, 0
185344, 0.064825, 2859156.277829, 20.424696, 0
189440, 0.066675, 2841225.259436, 21.252345, 0
193536, 0.068205, 2837557.944874, 25.211960, 0
197632, 0.069535, 2842212.775626, 24.276135, 0
201728, 0.070707, 2853028.399103, 22.580643, 0
205824, 0.072818, 2826556.451473, 25.344828, 0
209920, 0.073516, 2855427.742790, 22.360098, 0
214016, 0.075067, 2851010.909140, 21.258086, 0
218112, 0.077266, 2822868.708176, 18.635327, 0
222208, 0.078051, 2846949.059906, 19.189496, 0
226304, 0.079577, 2843849.009090, 18.848338, 0
230400, 0.080919, 2847278.386319, 23.864236, 0
234496, 0.082625, 2838084.010375, 23.840686, 0
238592, 0.084120, 2836314.663111, 25.202533, 0
242688, 0.087913, 2760563.015899, 22.983724, 0
246784, 0.086383, 2856853.534837, 16.970530, 0
250880, 0.087426, 2869616.558216, 22.715662, 0
254976, 0.089716, 2842028.523629, 21.518124, 0
259072, 0.091298, 2837656.233610, 23.182533, 0


==> plots/data/openssl/4-intel/4_intel_fr.csv <==
1024, 0.001006, 1017810.693175, 5.416667, 0
5120, 0.002634, 1943505.631687, 18.750000, 0
9216, 0.003656, 2520845.251229, 36.041667, 0
13312, 0.005102, 2609134.007412, 41.000000, 0
17408, 0.006712, 2593540.736736, 51.279762, 0
21504, 0.007052, 3049260.358679, 53.166667, 0
25600, 0.010502, 2437720.386349, 69.760462, 0
29696, 0.009819, 3024277.731678, 64.869048, 0
33792, 0.012440, 2716396.573900, 72.452381, 0
37888, 0.013988, 2708695.834448, 75.222028, 0
41984, 0.014707, 2854634.988504, 72.378205, 0
46080, 0.018146, 2539433.410964, 77.347826, 0
50176, 0.022749, 2205645.709243, 89.436541, 0
54272, 0.017751, 3057372.043837, 80.939560, 0
58368, 0.021108, 2765205.644025, 72.592298, 0
62464, 0.021635, 2887152.823501, 73.301342, 0
66560, 0.021258, 3131113.692356, 70.887244, 0
70656, 0.026188, 2698047.991147, 74.649982, 0
74752, 0.027611, 2707298.649281, 72.052632, 0
78848, 0.027399, 2877721.746001, 73.161357, 0
82944, 0.029018, 2858371.299868, 71.257675, 0
87040, 0.030290, 2873560.637966, 73.147930, 0
91136, 0.029139, 3127667.999195, 70.359437, 0
95232, 0.030390, 3133629.310027, 72.063435, 0
99328, 0.031810, 3122540.101368, 74.498397, 0
103424, 0.032966, 3137302.865968, 71.329874, 0
107520, 0.034252, 3139092.469098, 74.320323, 0
111616, 0.038867, 2871716.825915, 72.526416, 0
115712, 0.041323, 2800154.250477, 65.766937, 0
119808, 0.040265, 2975456.211536, 65.369905, 0
123904, 0.046853, 2644538.587927, 66.558471, 0
128000, 0.043037, 2974217.705691, 66.051528, 0
132096, 0.044276, 2983438.959606, 65.932365, 0
136192, 0.045640, 2984017.971171, 65.488562, 0
140288, 0.048634, 2884565.985025, 66.563412, 0
144384, 0.045550, 3169762.753541, 66.771450, 0
148480, 0.051248, 2897296.562004, 74.099116, 0
152576, 0.049446, 3085722.693421, 74.048321, 0
156672, 0.053473, 2929909.905757, 67.373146, 0
160768, 0.058023, 2770760.853950, 72.304529, 0
164864, 0.057779, 2853376.586376, 69.594652, 0
168960, 0.055129, 3064795.368206, 64.709577, 0
173056, 0.054885, 3153043.486449, 69.622969, 0
177152, 0.059253, 2989732.461609, 78.797796, 0
181248, 0.060584, 2991656.676761, 74.043276, 0
185344, 0.058290, 3179694.368554, 72.390685, 0
189440, 0.062676, 3022514.622715, 74.021042, 0
193536, 0.066391, 2915108.868462, 74.858033, 0
197632, 0.062298, 3172345.957605, 71.996996, 0
201728, 0.071915, 2805087.687746, 72.279995, 0
205824, 0.072713, 2830625.172747, 72.729615, 0
209920, 0.069662, 3013427.339557, 65.670510, 0
214016, 0.067825, 3155413.320944, 66.559103, 0
218112, 0.068831, 3168786.688674, 78.791910, 0
222208, 0.074666, 2976042.897533, 77.908476, 0
226304, 0.071289, 3174470.523807, 78.382540, 0
230400, 0.074569, 3089765.484144, 79.017707, 0
234496, 0.083808, 2797999.051719, 68.077981, 0
238592, 0.080759, 2954386.565672, 67.496204, 0
242688, 0.085323, 2844344.779030, 64.562143, 0
246784, 0.088341, 2793523.400552, 65.542518, 0
250880, 0.082927, 3025309.244173, 67.456051, 0
254976, 0.081393, 3132662.522681, 66.019991, 0
259072, 0.081556, 3176607.627793, 65.883420, 0


==> plots/data/openssl/4-intel/4_intel_frw.csv <==
1024, 0.000909, 1127084.997178, 7.500000, 0
5120, 0.001794, 2853375.827827, 17.500000, 0
9216, 0.003322, 2774488.124101, 24.583333, 0
13312, 0.004476, 2974097.159768, 38.875000, 0
17408, 0.005545, 3139488.324721, 45.000000, 0
21504, 0.006896, 3118539.750723, 48.994048, 0
25600, 0.008072, 3171561.244632, 56.369048, 0
29696, 0.008778, 3382909.082177, 66.279762, 0
33792, 0.010483, 3223620.529952, 63.863095, 0
37888, 0.010673, 3549863.315084, 65.077381, 0
41984, 0.010981, 3823447.294174, 69.076389, 0
46080, 0.012015, 3835312.289554, 70.111111, 0
50176, 0.016148, 3107305.240188, 73.919872, 0
54272, 0.017098, 3174254.215488, 74.071886, 0
58368, 0.018553, 3146040.506867, 84.162202, 0
62464, 0.017498, 3569847.748257, 72.677808, 0
66560, 0.021610, 3079995.640251, 77.203978, 0
70656, 0.019769, 3574096.504915, 75.736069, 0
74752, 0.022286, 3354186.436767, 75.205791, 0
78848, 0.023489, 3356833.037831, 73.207442, 0
82944, 0.023046, 3598990.970396, 72.239583, 0
87040, 0.028694, 3033335.098132, 75.688160, 0
91136, 0.027496, 3314528.794140, 80.117746, 0
95232, 0.029757, 3200298.974167, 75.823774, 0
99328, 0.032765, 3031530.024264, 73.646333, 0
103424, 0.030928, 3343974.101376, 75.144144, 0
107520, 0.030446, 3531532.585424, 76.723466, 0
111616, 0.028633, 3898225.986562, 80.003237, 0
115712, 0.029735, 3891504.640759, 80.535750, 0
119808, 0.030745, 3896861.276130, 79.772464, 0
123904, 0.033687, 3678074.313416, 81.045105, 0
128000, 0.032778, 3905117.554045, 79.385002, 0
132096, 0.034079, 3876196.395195, 77.330586, 0
136192, 0.038962, 3495479.250835, 77.410979, 0
140288, 0.039532, 3548698.569793, 81.475798, 0
144384, 0.040366, 3576899.732265, 78.312326, 0
148480, 0.045764, 3244493.657454, 78.047900, 0
152576, 0.046346, 3292078.809073, 78.967836, 0
156672, 0.047542, 3295419.698534, 77.918899, 0
160768, 0.048728, 3299298.102895, 72.825188, 0
164864, 0.049778, 3312006.851714, 79.171004, 0
168960, 0.051212, 3299200.588232, 78.110486, 0
173056, 0.052328, 3307120.153479, 77.893187, 0
177152, 0.054221, 3267248.327560, 77.301143, 0
181248, 0.054685, 3314400.924995, 67.201997, 0
185344, 0.049343, 3756247.611103, 66.741272, 0
189440, 0.049327, 3840515.879891, 67.471643, 0
193536, 0.053776, 3598918.918497, 70.632367, 0
197632, 0.057028, 3465498.312292, 66.113671, 0
201728, 0.061240, 3294058.958724, 66.493071, 0
205824, 0.053854, 3821889.094358, 71.857062, 0
209920, 0.062231, 3373261.672306, 68.877631, 0
214016, 0.064701, 3307755.332960, 66.016628, 0
218112, 0.065161, 3347291.564120, 66.790752, 0
222208, 0.057312, 3877130.474541, 79.308356, 0
226304, 0.063664, 3554660.356164, 76.720136, 0
230400, 0.063783, 3612238.319869, 77.124694, 0
234496, 0.065892, 3558798.015970, 81.852023, 0
238592, 0.069508, 3432579.734243, 76.146070, 0
242688, 0.069898, 3472044.780405, 76.537725, 0
246784, 0.073852, 3341603.562029, 73.601890, 0
250880, 0.068375, 3669155.243520, 78.974565, 0
254976, 0.065586, 3887663.930774, 79.693443, 0
259072, 0.072576, 3569664.430820, 78.700613, 0


==> plots/data/openssl/4-intel/4_intel_frwoc.csv <==
num_bytes, runtime(s), tput(op/s), avg_cpu_usage(%), num_threads
1024, 0.001231, 831996.640814, 17.500000, 0
5120, 0.002287, 2238384.054591, 10.416667, 0
9216, 0.003682, 2503303.785150, 31.458333, 0
13312, 0.004250, 3132022.316600, 31.250000, 0
17408, 0.005591, 3113794.596593, 38.660714, 0
21504, 0.006124, 3511257.970869, 39.500000, 0
25600, 0.007558, 3387140.620080, 53.904762, 0
29696, 0.008831, 3362710.471466, 65.337302, 0
33792, 0.009726, 3474297.141114, 49.944444, 0
37888, 0.011328, 3344642.747963, 67.730159, 0
41984, 0.013006, 3228041.395264, 66.208333, 0
46080, 0.013516, 3409393.740983, 65.141123, 0
50176, 0.014243, 3522851.797958, 65.228535, 0
54272, 0.013984, 3881026.569857, 67.875000, 0
58368, 0.017824, 3274711.244392, 79.570742, 0
62464, 0.019945, 3131761.735503, 68.952206, 0
66560, 0.017587, 3784628.827816, 70.474817, 0
70656, 0.022002, 3211321.975215, 76.471263, 0
74752, 0.022736, 3287853.992119, 66.813492, 0
78848, 0.023635, 3336091.521013, 68.573256, 0
82944, 0.024098, 3441916.538006, 66.873737, 0
87040, 0.023804, 3656456.426583, 67.970577, 0
91136, 0.025603, 3559546.491530, 67.192420, 0
95232, 0.026950, 3533606.009831, 67.153897, 0
99328, 0.027916, 3558136.605636, 68.290009, 0
103424, 0.029004, 3565903.639232, 69.657900, 0
107520, 0.027547, 3903133.207511, 72.274186, 0
111616, 0.032056, 3481855.873602, 72.748292, 0
115712, 0.029419, 3933255.557447, 71.475494, 0
119808, 0.030594, 3916002.120593, 75.363517, 0
123904, 0.031563, 3925664.744872, 75.541026, 0
128000, 0.032638, 3921813.140004, 74.812197, 0
132096, 0.036810, 3588568.921441, 77.454545, 0
136192, 0.035363, 3851248.795530, 72.371123, 0
140288, 0.036262, 3868709.317683, 73.522578, 0
144384, 0.040252, 3587039.048874, 72.397536, 0
148480, 0.043094, 3445459.110907, 74.485232, 0
152576, 0.051337, 2972066.938032, 80.564559, 0
156672, 0.049196, 3184634.942966, 76.231364, 0
160768, 0.053898, 2982825.476163, 81.476529, 0
164864, 0.050962, 3235045.945957, 77.589300, 0
168960, 0.049668, 3401777.310259, 76.913111, 0
173056, 0.048384, 3576710.676340, 67.235039, 0
177152, 0.052177, 3395211.239609, 67.375143, 0
181248, 0.048959, 3702040.420526, 68.018536, 0
185344, 0.047186, 3927926.898615, 68.095459, 0
189440, 0.052336, 3619679.717119, 67.922745, 0
193536, 0.049370, 3920140.553373, 67.794580, 0
197632, 0.054788, 3607219.381459, 67.050540, 0
201728, 0.061145, 3299153.839196, 69.908044, 0
205824, 0.060570, 3398121.796086, 67.643353, 0
209920, 0.056690, 3702936.936310, 73.685518, 0
214016, 0.061825, 3461659.860663, 75.048591, 0
218112, 0.066115, 3298992.603893, 77.400575, 0
222208, 0.060217, 3690110.140807, 75.733935, 0
226304, 0.061445, 3683049.024009, 74.297728, 0
230400, 0.066160, 3482474.474414, 77.198357, 0
234496, 0.076359, 3070983.330182, 80.265661, 0
238592, 0.079757, 2991504.119274, 80.770369, 0
242688, 0.071667, 3386340.664252, 77.837580, 0
246784, 0.062896, 3923673.572198, 71.778396, 0
250880, 0.070097, 3579023.847951, 72.920556, 0
254976, 0.079756, 3196939.548265, 76.822183, 0
259072, 0.077922, 3324778.979750, 75.065995, 0


==> plots/data/openssl/4-intel/4_intel_fw.csv <==
1024, 0.001104, 927445.671519, 9.791667, 0
5120, 0.002777, 1843481.772502, 19.583333, 0
9216, 0.003939, 2339966.929686, 33.958333, 0
13312, 0.004865, 2736085.856533, 48.958333, 0
17408, 0.006307, 2760325.334024, 41.583333, 0
21504, 0.007881, 2728444.482892, 55.154762, 0
25600, 0.010101, 2534417.488494, 59.930556, 0
29696, 0.012342, 2406166.748685, 62.114275, 0
33792, 0.012392, 2726979.261836, 66.516484, 0
37888, 0.014794, 2561016.550529, 69.081197, 0
41984, 0.017332, 2422281.230197, 69.503205, 0
46080, 0.015757, 2924455.674264, 68.617424, 0
50176, 0.019626, 2556590.186970, 76.476257, 0
54272, 0.019292, 2813163.248643, 73.495650, 0
58368, 0.021239, 2748150.095438, 72.002458, 0
62464, 0.020098, 3107957.426835, 74.729167, 0
66560, 0.022495, 2958940.758245, 67.343304, 0
70656, 0.022998, 3072209.711706, 69.531433, 0
74752, 0.027643, 2704147.744168, 67.765679, 0
78848, 0.025508, 3091067.397775, 69.392639, 0
82944, 0.028575, 2902716.030767, 67.633471, 0
87040, 0.029367, 2963889.440740, 66.577120, 0
91136, 0.035813, 2544740.804875, 74.347902, 0
95232, 0.033315, 2858571.508253, 72.490950, 0
99328, 0.040550, 2449506.293829, 68.024702, 0
103424, 0.035879, 2882590.358842, 67.435317, 0
107520, 0.037229, 2888055.969106, 72.122900, 0
111616, 0.040189, 2777298.649083, 67.186165, 0
115712, 0.039147, 2955822.389733, 69.264448, 0
119808, 0.043471, 2756045.083586, 68.625078, 0
123904, 0.042051, 2946527.512428, 68.850545, 0
128000, 0.043365, 2951685.202404, 69.105002, 0
132096, 0.041532, 3180616.561422, 69.325618, 0
136192, 0.048193, 2825959.740266, 71.580182, 0
140288, 0.044466, 3154960.719201, 69.508870, 0
144384, 0.045652, 3162708.872591, 69.314265, 0
148480, 0.050360, 2948384.182211, 73.732543, 0
152576, 0.051747, 2948489.367437, 80.636764, 0
156672, 0.052934, 2959737.336913, 76.441673, 0
160768, 0.054253, 2963312.732957, 80.469187, 0
164864, 0.055554, 2967651.172967, 77.480087, 0
168960, 0.062641, 2697253.487155, 71.576218, 0
173056, 0.058511, 2957688.473210, 68.857858, 0
177152, 0.059951, 2954960.764652, 68.829849, 0
181248, 0.058639, 3090903.536446, 68.153576, 0
185344, 0.067405, 2749710.593049, 69.159130, 0
189440, 0.064489, 2937565.044643, 68.162677, 0
193536, 0.068166, 2839194.988229, 67.777447, 0
197632, 0.069374, 2848800.090856, 67.559921, 0
201728, 0.066978, 3011852.138628, 74.391552, 0
205824, 0.065026, 3165233.434213, 81.350274, 0
209920, 0.066339, 3164362.877739, 80.854711, 0
214016, 0.070786, 3023428.767301, 77.763190, 0
218112, 0.076461, 2852585.846470, 76.021309, 0
222208, 0.070747, 3140887.475476, 68.212377, 0
226304, 0.073331, 3086049.650178, 67.898256, 0
230400, 0.077141, 2986741.759992, 68.298011, 0
234496, 0.074528, 3146413.706397, 68.291983, 0
238592, 0.074833, 3188346.482425, 68.342889, 0
242688, 0.082559, 2939568.708700, 74.747201, 0
246784, 0.088853, 2777428.075762, 69.257228, 0
250880, 0.084428, 2971511.512228, 68.372581, 0
254976, 0.087537, 2912782.267743, 69.111285, 0
259072, 0.087544, 2959326.797383, 67.989939, 0


==> plots/data/openssl/old/intel-2threads/2_intel_foc.csv <==
1024, 0.001479, 692232.956941, 10.000000, 0
5120, 0.003522, 1453751.755647, 43.333333, 0
9216, 0.003612, 2551749.485095, 25.000000, 0
13312, 0.005151, 2584424.902751, 39.583333, 0
17408, 0.006448, 2699715.686192, 34.583333, 0
21504, 0.007895, 2723637.640986, 31.666667, 0
25600, 0.009339, 2741052.199142, 37.583333, 0
29696, 0.010981, 2704187.314218, 28.333333, 0
33792, 0.012177, 2775155.994120, 50.523810, 0
37888, 0.013693, 2766861.926828, 39.357143, 0
41984, 0.014968, 2805002.760907, 41.000000, 0
46080, 0.016489, 2794611.620063, 29.500000, 0
50176, 0.018168, 2761835.410924, 51.071429, 0
54272, 0.020027, 2709986.233358, 58.005952, 0
58368, 0.020602, 2833069.889739, 48.763889, 0
62464, 0.022797, 2740027.150412, 33.208333, 0
66560, 0.023790, 2797846.314083, 44.684343, 0
70656, 0.025133, 2811316.922531, 44.777778, 0
74752, 0.027104, 2757976.365243, 50.744949, 0
78848, 0.027734, 2842995.193799, 40.984848, 0
82944, 0.029270, 2833742.828259, 43.328671, 0
87040, 0.030671, 2837835.181950, 32.407925, 0
91136, 0.032084, 2840517.331712, 48.008242, 0
95232, 0.033651, 2829949.894149, 30.963370, 0
99328, 0.034923, 2844182.538563, 29.351648, 0
103424, 0.036399, 2841380.723335, 28.345238, 0
107520, 0.037733, 2849476.846705, 47.439709, 0
111616, 0.039214, 2846347.681951, 42.979167, 0
115712, 0.040646, 2846842.202188, 45.284722, 0
119808, 0.042356, 2828622.732571, 51.360703, 0
123904, 0.043463, 2850780.808718, 51.897876, 0
128000, 0.045037, 2842132.401315, 36.534314, 0
132096, 0.046321, 2851741.525364, 37.078947, 0
136192, 0.047929, 2841547.371765, 44.377193, 0
140288, 0.049222, 2850095.608469, 48.233254, 0
144384, 0.050848, 2839516.361987, 31.544657, 0
148480, 0.052063, 2851925.854553, 41.166667, 0
152576, 0.053746, 2838842.947928, 44.990683, 0
156672, 0.055157, 2840467.799839, 41.981272, 0
160768, 0.056620, 2839436.155320, 37.912761, 0
164864, 0.057807, 2851994.741316, 34.821593, 0
168960, 0.059207, 2853730.425598, 45.841262, 0
173056, 0.060573, 2856983.314066, 47.932641, 0
177152, 0.062223, 2847067.092433, 42.145055, 0
181248, 0.063627, 2848595.328863, 43.172527, 0
185344, 0.066257, 2797336.786384, 58.110399, 0
189440, 0.066663, 2841762.307254, 45.119149, 0
193536, 0.067596, 2863133.027697, 44.431217, 0
197632, 0.069043, 2862464.863755, 44.581176, 0
201728, 0.070572, 2858480.956334, 48.073723, 0
205824, 0.072216, 2850128.228768, 48.073778, 0
209920, 0.073394, 2860161.839871, 43.428982, 0
214016, 0.075087, 2850241.336796, 43.243121, 0
218112, 0.076764, 2841332.303677, 32.151160, 0
222208, 0.077712, 2859385.929165, 32.167487, 0
226304, 0.079167, 2858577.292256, 42.675195, 0
230400, 0.081150, 2839189.287343, 40.558651, 0
234496, 0.082376, 2846655.996433, 45.968389, 0
238592, 0.083503, 2857288.261757, 34.649237, 0
242688, 0.084478, 2872790.890355, 44.344920, 0
246784, 0.085807, 2876028.970734, 42.124660, 0
250880, 0.088325, 2840418.785241, 48.204888, 0
254976, 0.089176, 2859234.379710, 46.837302, 0
259072, 0.091007, 2846715.584643, 38.387387, 0


==> plots/data/openssl/old/intel-2threads/2_intel_fread.csv <==
1024, 0.001510, 677922.385037, 20.000000, 0
5120, 0.003332, 1536549.254897, 38.333333, 0
9216, 0.004403, 2092962.699072, 35.000000, 0
13312, 0.004381, 3038424.613358, 50.833333, 0
17408, 0.005898, 2951357.164842, 55.000000, 0
21504, 0.006969, 3085544.216735, 72.500000, 0
25600, 0.008234, 3109094.431554, 67.500000, 0
29696, 0.009589, 3096846.899694, 76.083333, 0
33792, 0.010754, 3142200.063000, 93.000000, 0
37888, 0.012430, 3048003.039122, 97.000000, 0
41984, 0.013956, 3008412.376292, 96.452381, 0
46080, 0.015257, 3020301.697202, 96.904762, 0
50176, 0.016373, 3064623.763318, 96.190476, 0
54272, 0.023345, 2324805.044416, 92.968074, 0
58368, 0.018298, 3189906.185454, 97.232143, 0
62464, 0.020649, 3025099.589917, 97.638889, 0
66560, 0.020885, 3186909.829163, 96.424603, 0
70656, 0.022107, 3196091.301928, 95.438492, 0
74752, 0.025002, 2989817.159194, 95.767677, 0
78848, 0.025950, 3038515.410227, 93.397436, 0
82944, 0.026200, 3165784.803641, 96.702020, 0
87040, 0.029318, 2968836.521426, 92.333333, 0
91136, 0.028562, 3190762.227988, 96.931818, 0
95232, 0.029928, 3182079.014291, 84.571678, 0
99328, 0.031267, 3176793.523312, 83.487762, 0
103424, 0.032514, 3180869.412830, 83.228022, 0
107520, 0.033797, 3181315.302030, 82.552198, 0
111616, 0.035257, 3165820.843346, 83.397436, 0
115712, 0.036219, 3194811.417747, 82.357143, 0
119808, 0.037502, 3194736.858750, 85.798669, 0
123904, 0.038992, 3177664.139673, 82.301646, 0
128000, 0.052999, 2415134.804523, 92.932143, 0
132096, 0.041971, 3147350.828661, 94.240196, 0
136192, 0.045035, 3024109.479229, 92.133145, 0
140288, 0.043848, 3199389.780621, 83.346405, 0
144384, 0.045187, 3195280.205718, 83.674407, 0
148480, 0.046714, 3178466.152125, 83.095975, 0
152576, 0.047575, 3207063.341771, 91.250946, 0
156672, 0.049350, 3174682.529315, 96.473153, 0
160768, 0.050465, 3185741.246141, 84.295113, 0
164864, 0.053502, 3081437.885373, 86.380411, 0
168960, 0.053082, 3183012.695292, 82.639610, 0
173056, 0.054017, 3203728.006721, 82.823358, 0
177152, 0.055345, 3200858.473018, 83.617730, 0
181248, 0.057249, 3165942.087337, 86.091333, 0
185344, 0.057854, 3203632.837777, 82.639069, 0
189440, 0.058919, 3215248.871753, 83.559190, 0
193536, 0.061826, 3130309.882110, 86.114310, 0
197632, 0.062439, 3165224.413277, 83.709524, 0
201728, 0.063649, 3169404.776425, 83.325193, 0
205824, 0.064660, 3183172.804294, 82.778022, 0
209920, 0.066054, 3178013.754786, 82.528765, 0
214016, 0.066788, 3204416.095514, 83.830891, 0
218112, 0.068573, 3180716.384267, 84.417989, 0
222208, 0.070556, 3149369.004117, 84.570220, 0
226304, 0.071083, 3183672.370581, 83.109606, 0
230400, 0.072525, 3176856.021460, 83.717570, 0
234496, 0.073798, 3177556.469428, 95.980699, 0
238592, 0.075539, 3158547.620925, 96.503893, 0
242688, 0.083469, 2907528.272965, 97.421154, 0
246784, 0.077612, 3179710.167171, 96.604852, 0
250880, 0.078547, 3194018.475233, 88.501840, 0
254976, 0.080191, 3179594.941482, 83.435382, 0
259072, 0.081477, 3179675.620262, 82.849928, 0


==> plots/data/openssl/old/intel-2threads/2_intel_frw.csv <==
1024, 0.001334, 767626.549684, 23.333333, 0
5120, 0.002646, 1934905.106131, 18.333333, 0
9216, 0.003428, 2688760.717626, 47.500000, 0
13312, 0.004409, 3019014.027938, 45.000000, 0
17408, 0.004591, 3791373.570999, 47.500000, 0
21504, 0.005566, 3863467.807310, 48.333333, 0
25600, 0.006912, 3703638.332772, 70.833333, 0
29696, 0.007706, 3853627.856601, 64.583333, 0
33792, 0.008766, 3854992.679826, 81.500000, 0
37888, 0.010208, 3711497.959714, 70.000000, 0
41984, 0.011191, 3751539.365152, 77.583333, 0
46080, 0.012343, 3733184.446679, 88.000000, 0
50176, 0.014432, 3476623.249294, 92.571429, 0
54272, 0.014214, 3818136.432275, 87.285714, 0
58368, 0.018821, 3101238.937730, 84.960317, 0
62464, 0.017754, 3518350.996472, 93.730159, 0
66560, 0.017360, 3834161.103523, 82.946429, 0
70656, 0.020110, 3513536.264452, 90.674603, 0
74752, 0.019184, 3896558.019218, 88.958333, 0
78848, 0.021237, 3712702.030970, 85.584957, 0
82944, 0.024056, 3448015.057995, 90.041667, 0
87040, 0.022443, 3878334.334895, 86.430556, 0
91136, 0.023478, 3881840.317728, 90.597222, 0
95232, 0.024224, 3931244.956322, 97.434343, 0
99328, 0.025564, 3885430.830589, 94.665113, 0
103424, 0.026303, 3932011.004035, 97.202020, 0
107520, 0.027290, 3939921.156579, 97.303030, 0
111616, 0.028501, 3916202.088996, 92.340909, 0
115712, 0.029246, 3956549.027582, 97.456294, 0
119808, 0.030896, 3877752.455609, 85.961538, 0
123904, 0.031638, 3916249.309321, 86.427323, 0
128000, 0.032978, 3881345.685595, 86.512821, 0
132096, 0.033864, 3900746.483743, 85.494048, 0
136192, 0.035086, 3881663.329903, 86.739011, 0
140288, 0.039641, 3538960.775067, 87.793956, 0
144384, 0.037144, 3887116.755323, 86.184524, 0
148480, 0.038342, 3872561.895878, 86.142857, 0
152576, 0.039421, 3870415.399659, 87.578431, 0
156672, 0.039879, 3928702.830252, 94.536765, 0
160768, 0.040936, 3927276.401277, 97.187500, 0
164864, 0.042309, 3896627.693551, 88.592320, 0
168960, 0.043331, 3899276.446053, 85.591503, 0
173056, 0.044656, 3875299.865704, 85.656863, 0
177152, 0.045568, 3887614.121363, 85.748022, 0
181248, 0.048761, 3717051.863037, 93.079822, 0
185344, 0.047277, 3920423.591210, 97.121972, 0
189440, 0.049274, 3844656.179972, 86.030702, 0
193536, 0.049206, 3933178.273134, 95.115497, 0
197632, 0.050311, 3928190.861514, 96.277778, 0
201728, 0.051360, 3927755.330158, 96.619048, 0
205824, 0.052333, 3932945.225311, 97.378788, 0
209920, 0.054122, 3878656.497541, 90.226614, 0
214016, 0.064719, 3306838.258016, 94.304113, 0
218112, 0.055964, 3897349.818205, 85.575099, 0
222208, 0.057244, 3881753.088773, 94.681324, 0
226304, 0.058176, 3889996.929209, 94.733498, 0
230400, 0.059058, 3901231.492805, 86.804927, 0
234496, 0.060213, 3894458.034886, 85.662578, 0
238592, 0.061657, 3869646.499475, 95.020437, 0
242688, 0.062864, 3860518.386454, 96.944847, 0
246784, 0.063399, 3892537.890793, 86.305877, 0
250880, 0.063867, 3928148.908083, 97.292308, 0
254976, 0.064978, 3924053.280363, 96.420757, 0
259072, 0.066904, 3872314.298284, 88.707845, 0


==> plots/data/openssl/old/intel-2threads/2_intel_frwoc.csv <==
1024, 0.001435, 713512.576426, 7.500000, 0
5120, 0.003090, 1656770.590406, 27.500000, 0
9216, 0.004531, 2033872.001920, 38.333333, 0
13312, 0.005160, 2579618.694686, 38.333333, 0
17408, 0.008942, 1946811.995824, 67.750000, 0
21504, 0.006649, 3234083.875207, 67.083333, 0
25600, 0.006749, 3793206.136661, 58.333333, 0
29696, 0.007763, 3825358.769084, 72.500000, 0
33792, 0.008869, 3810301.299305, 70.250000, 0
37888, 0.010254, 3694837.691128, 77.750000, 0
41984, 0.011683, 3593510.857540, 86.750000, 0
46080, 0.011778, 3912383.595763, 93.000000, 0
50176, 0.012795, 3921659.168208, 97.333333, 0
54272, 0.013887, 3908168.130441, 94.952381, 0
58368, 0.015025, 3884762.016995, 92.738095, 0
62464, 0.015946, 3917204.357273, 97.738095, 0
66560, 0.017144, 3882343.798015, 94.494048, 0
70656, 0.019805, 3567647.928732, 87.083333, 0
74752, 0.018997, 3934861.368357, 97.480159, 0
78848, 0.019895, 3963126.398068, 95.902778, 0
82944, 0.021098, 3931360.560451, 97.045455, 0
87040, 0.021803, 3992037.646089, 97.694444, 0
91136, 0.022998, 3962722.993175, 97.333333, 0
95232, 0.024206, 3934243.047168, 97.263889, 0
99328, 0.025658, 3871197.924207, 88.005051, 0
103424, 0.026392, 3918724.923660, 85.434343, 0
107520, 0.027447, 3917361.367398, 86.414141, 0
111616, 0.028338, 3938704.976557, 94.848485, 0
115712, 0.032445, 3566449.225620, 98.113220, 0
119808, 0.030552, 3921418.142537, 86.308275, 0
123904, 0.031636, 3916490.673139, 86.048535, 0
128000, 0.032246, 3969473.655980, 86.794872, 0
132096, 0.033844, 3903070.695130, 86.230769, 0
136192, 0.034607, 3935432.939436, 86.674908, 0
140288, 0.035591, 3941649.028971, 86.262821, 0
144384, 0.036652, 3939328.298143, 86.503340, 0
148480, 0.037686, 3939932.146875, 86.226190, 0
152576, 0.041285, 3695667.426284, 87.112408, 0
156672, 0.039861, 3930458.500508, 85.995098, 0
160768, 0.048319, 3327193.026418, 84.997861, 0
164864, 0.041419, 3980365.756559, 86.052696, 0
168960, 0.042417, 3983303.339031, 86.645425, 0
173056, 0.043476, 3980471.822169, 85.927116, 0
177152, 0.044442, 3986150.790158, 86.406863, 0
181248, 0.045275, 4003232.819003, 86.857091, 0
185344, 0.046670, 3971411.034515, 86.082928, 0
189440, 0.047513, 3987098.956702, 86.393275, 0
193536, 0.048442, 3995180.829639, 86.865497, 0
197632, 0.050262, 3932047.286418, 95.733083, 0
201728, 0.052022, 3877781.123061, 85.077580, 0
205824, 0.051702, 3980962.048576, 86.857143, 0
209920, 0.052782, 3977099.470210, 86.189817, 0
214016, 0.053661, 3988282.184829, 86.623377, 0
218112, 0.054839, 3977332.936845, 85.741107, 0
222208, 0.055943, 3972037.235389, 86.262752, 0
226304, 0.056850, 3980691.423219, 86.707642, 0
230400, 0.061657, 3736773.694374, 92.494438, 0
234496, 0.062845, 3731351.227816, 93.249101, 0
238592, 0.058921, 4049373.930525, 87.127070, 0
242688, 0.059979, 4046249.285569, 86.148810, 0
246784, 0.062847, 3926767.766934, 86.818123, 0
250880, 0.064395, 3895969.634942, 85.966850, 0
254976, 0.064757, 3937422.093088, 86.887668, 0
259072, 0.064929, 3990102.343156, 96.766199, 0


==> plots/data/openssl/old/intel-2threads/2_intel_fwrite.csv <==
1024, 0.001529, 669743.037125, 12.500000, 0
5120, 0.002951, 1734812.848593, 37.500000, 0
9216, 0.003676, 2506979.064113, 25.000000, 0
13312, 0.006577, 2024058.317207, 49.166667, 0
17408, 0.005690, 3059643.898086, 58.333333, 0
21504, 0.006970, 3085207.420371, 73.750000, 0
25600, 0.008301, 3083848.763720, 70.000000, 0
29696, 0.009853, 3013812.998343, 85.000000, 0
33792, 0.011177, 3023268.593169, 80.666667, 0
37888, 0.012498, 3031527.469617, 83.285714, 0
41984, 0.013759, 3051434.936116, 87.500000, 0
46080, 0.015125, 3046550.981651, 87.500000, 0
50176, 0.016386, 3062186.380081, 90.565476, 0
54272, 0.022518, 2410129.335910, 85.202020, 0
58368, 0.021169, 2757230.059699, 92.535714, 0
62464, 0.020167, 3097399.375603, 89.208333, 0
66560, 0.021110, 3152968.771635, 89.291667, 0
70656, 0.022677, 3115778.008613, 88.652778, 0
74752, 0.025931, 2882747.314958, 84.235931, 0
78848, 0.024983, 3156023.199108, 89.656566, 0
82944, 0.026643, 3113184.922922, 88.368687, 0
87040, 0.028345, 3070771.503540, 87.418415, 0
91136, 0.028821, 3162133.429970, 88.636364, 0
95232, 0.030616, 3110532.209409, 87.575341, 0
99328, 0.032291, 3075995.654933, 87.335165, 0
103424, 0.032818, 3151442.434558, 86.881868, 0
107520, 0.034726, 3096215.162626, 89.071429, 0
111616, 0.038311, 2913430.073189, 81.657738, 0
115712, 0.037474, 3087765.117653, 87.713599, 0
119808, 0.047934, 2499437.695363, 89.682018, 0
123904, 0.040458, 3062553.000972, 85.509868, 0
128000, 0.041716, 3068367.450599, 87.378676, 0
132096, 0.043250, 3054218.312573, 88.501634, 0
136192, 0.044455, 3063614.821736, 87.217320, 0
140288, 0.045509, 3082627.780039, 87.259460, 0
144384, 0.047043, 3069219.900614, 88.198830, 0
148480, 0.048383, 3068858.344103, 87.447368, 0
152576, 0.049734, 3067850.684593, 87.111529, 0
156672, 0.051452, 3045036.228083, 93.273810, 0
160768, 0.050908, 3158035.057104, 97.771303, 0
164864, 0.052216, 3157375.516328, 97.595238, 0
168960, 0.053416, 3163088.932769, 97.662338, 0
173056, 0.056613, 3056810.538411, 91.875174, 0
177152, 0.056182, 3153170.496987, 87.382740, 0
181248, 0.058770, 3083998.416061, 87.969005, 0
185344, 0.060702, 3053318.877425, 90.861646, 0
189440, 0.060908, 3110247.534363, 87.785913, 0
193536, 0.062239, 3109552.166165, 87.938004, 0
197632, 0.063319, 3121191.412736, 87.825824, 0
201728, 0.063661, 3168803.431813, 87.865584, 0
205824, 0.065536, 3140602.821793, 88.655128, 0
209920, 0.067359, 3116427.865581, 88.060134, 0
214016, 0.068581, 3120630.678154, 89.787298, 0
218112, 0.069087, 3157084.859885, 87.835623, 0
222208, 0.070636, 3145821.728578, 87.546866, 0
226304, 0.073409, 3082770.082734, 87.886408, 0
230400, 0.072284, 3187445.061189, 87.756226, 0
234496, 0.073978, 3169820.959970, 88.193588, 0
238592, 0.078971, 3021267.932162, 95.585829, 0
242688, 0.076950, 3153854.640315, 97.563508, 0
246784, 0.079177, 3116864.974397, 97.610887, 0
250880, 0.079973, 3137072.055161, 97.518939, 0
254976, 0.081594, 3124920.942782, 97.702484, 0
259072, 0.089085, 2908156.560605, 92.260911, 0


==> plots/data/openssl/old/intel-4threads/4_intel_foc.csv <==
1024, 0.003680, 278291.118600, 42.500000, 0
5120, 0.003492, 1466277.087536, 50.000000, 0
9216, 0.005899, 1562229.944924, 55.000000, 0
13312, 0.005606, 2374673.535905, 50.000000, 0
17408, 0.007190, 2421299.760054, 46.666667, 0
21504, 0.007875, 2730600.022689, 65.416667, 0
25600, 0.010080, 2539633.057150, 52.166667, 0
29696, 0.013854, 2143517.103016, 70.023810, 0
33792, 0.012178, 2774836.639622, 54.500000, 0
37888, 0.013578, 2790497.425315, 53.000000, 0
41984, 0.015095, 2781396.148508, 59.023810, 0
46080, 0.017399, 2648380.427434, 54.940476, 0
50176, 0.019040, 2635305.577905, 75.642857, 0
54272, 0.019196, 2827310.940147, 43.134921, 0
58368, 0.021519, 2712385.757688, 59.357143, 0
62464, 0.022247, 2807777.857520, 56.944444, 0
66560, 0.024040, 2768734.050765, 50.416667, 0
70656, 0.025220, 2801559.671282, 48.005051, 0
74752, 0.026682, 2801634.299668, 52.272727, 0
78848, 0.028273, 2788838.643875, 42.189394, 0
82944, 0.029888, 2775168.770572, 48.628788, 0
87040, 0.030685, 2836596.860182, 40.638112, 0
91136, 0.032414, 2811666.225626, 43.724359, 0
95232, 0.035176, 2707299.754826, 49.641026, 0
99328, 0.040183, 2471866.172258, 65.130952, 0
103424, 0.038218, 2706174.639405, 39.392857, 0
107520, 0.037792, 2845062.274555, 48.305322, 0
111616, 0.040673, 2744206.848446, 46.310049, 0
115712, 0.042077, 2749988.765904, 33.222588, 0
119808, 0.041924, 2857730.475791, 44.433824, 0
123904, 0.044111, 2808884.890290, 47.605349, 0
128000, 0.047578, 2690343.731683, 46.599415, 0
132096, 0.047684, 2770241.718522, 47.495614, 0
136192, 0.047677, 2856547.435469, 51.445280, 0
140288, 0.050036, 2803738.437297, 53.844270, 0
144384, 0.052610, 2744446.565311, 43.054397, 0
148480, 0.052259, 2841245.713413, 48.104181, 0
152576, 0.053479, 2853015.831605, 46.331169, 0
156672, 0.055056, 2845697.222865, 44.554724, 0
160768, 0.058717, 2738008.948668, 35.204969, 0
164864, 0.059792, 2757289.575116, 50.852629, 0
168960, 0.061167, 2762280.919333, 46.355311, 0
173056, 0.063961, 2705641.639610, 43.097436, 0
177152, 0.063631, 2784060.286774, 49.491819, 0
181248, 0.065759, 2756245.865757, 42.238706, 0
185344, 0.066395, 2791520.421756, 49.910053, 0
189440, 0.068991, 2745864.750008, 42.612676, 0
193536, 0.069654, 2778548.105189, 47.297596, 0
197632, 0.071929, 2747593.337379, 36.751847, 0
201728, 0.071869, 2806869.110877, 44.154078, 0
205824, 0.074148, 2775869.563758, 34.910363, 0
209920, 0.075303, 2787683.891456, 40.104728, 0
214016, 0.076743, 2788723.175714, 41.583243, 0
218112, 0.083919, 2599066.662521, 52.575712, 0
222208, 0.077923, 2851647.080030, 34.007846, 0
226304, 0.082048, 2758201.266560, 41.484984, 0
230400, 0.081139, 2839572.264286, 46.528338, 0
234496, 0.081802, 2866637.448063, 48.012032, 0
238592, 0.085555, 2788743.306464, 46.066707, 0
242688, 0.084644, 2867174.294633, 50.337302, 0
246784, 0.085826, 2875406.869361, 50.316240, 0
250880, 0.088061, 2848930.761014, 46.979575, 0
254976, 0.089683, 2843085.250514, 35.277418, 0
259072, 0.093473, 2771627.058185, 38.166205, 0


==> plots/data/openssl/old/intel-4threads/4_intel_fread.csv <==
1024, 0.002679, 382292.766521, 30.000000, 0
5120, 0.005915, 865544.522004, 46.250000, 0
9216, 0.006504, 1416995.389814, 68.750000, 0
13312, 0.008429, 1579376.756481, 78.750000, 0
17408, 0.011627, 1497266.439423, 89.375000, 0
21504, 0.012853, 1673046.348830, 95.952381, 0
25600, 0.013960, 1833829.357909, 91.500000, 0
29696, 0.015311, 1939510.244142, 90.952381, 0
33792, 0.017835, 1894664.843141, 96.875000, 0
37888, 0.021341, 1775382.976743, 92.212121, 0
41984, 0.026764, 1568672.838215, 96.250000, 0
46080, 0.024554, 1876683.700504, 94.045455, 0
50176, 0.026246, 1911739.714078, 97.666667, 0
54272, 0.026808, 2024446.006165, 97.916667, 0
58368, 0.030376, 1921496.390597, 95.442890, 0
62464, 0.031336, 1993356.541930, 97.559524, 0
66560, 0.032563, 2044027.630414, 97.302885, 0
70656, 0.038024, 1858189.956982, 95.750000, 0
74752, 0.040673, 1837880.735082, 93.509924, 0
78848, 0.038415, 2052522.191530, 96.880224, 0
82944, 0.042208, 1965115.457285, 95.869048, 0
87040, 0.045191, 1926036.950390, 96.273893, 0
91136, 0.043371, 2101323.293219, 95.627193, 0
95232, 0.052852, 1801856.859357, 94.410455, 0
99328, 0.048913, 2030709.617173, 95.420168, 0
103424, 0.058564, 1765987.920270, 95.599359, 0
107520, 0.053630, 2004841.356243, 94.431061, 0
111616, 0.053806, 2074430.127749, 95.099679, 0
115712, 0.059647, 1939939.758795, 93.699275, 0
119808, 0.059068, 2028308.144376, 97.626015, 0
123904, 0.056754, 2183170.338352, 95.061328, 0
128000, 0.053492, 2392861.656980, 98.202381, 0
132096, 0.062217, 2123140.987919, 99.648485, 0
136192, 0.069575, 1957476.018188, 95.704076, 0
140288, 0.069398, 2021497.186224, 96.708550, 0
144384, 0.078126, 1848081.642386, 94.752525, 0
148480, 0.069812, 2126843.240626, 97.771101, 0
152576, 0.077002, 1981465.315055, 94.117121, 0
156672, 0.075405, 2077729.528381, 97.781951, 0
160768, 0.074486, 2158367.132756, 97.519478, 0
164864, 0.071460, 2307074.272477, 98.950893, 0
168960, 0.082269, 2053747.136283, 95.224011, 0
173056, 0.081780, 2116119.442519, 97.609390, 0
177152, 0.087254, 2030298.971036, 98.337902, 0
181248, 0.090267, 2007901.508088, 95.256438, 0
185344, 0.088733, 2088779.116991, 94.724218, 0
189440, 0.087354, 2168641.423946, 97.547043, 0
193536, 0.087161, 2220431.985676, 96.222080, 0
197632, 0.089091, 2218322.990966, 97.940929, 0
201728, 0.094585, 2132762.909473, 97.586167, 0
205824, 0.094154, 2186029.871837, 97.189229, 0
209920, 0.100080, 2097513.649366, 96.215195, 0
214016, 0.099831, 2143789.504232, 96.048403, 0
218112, 0.102999, 2117607.163168, 96.329977, 0
222208, 0.099921, 2223842.982658, 97.535611, 0
226304, 0.109540, 2065954.735850, 97.173854, 0
230400, 0.116016, 1985929.544371, 94.646954, 0
234496, 0.109405, 2143377.075071, 96.633186, 0
238592, 0.103212, 2311666.032219, 97.366958, 0
242688, 0.109517, 2215976.254882, 98.062055, 0
246784, 0.106659, 2313769.911693, 97.844177, 0
250880, 0.119959, 2091389.091715, 96.469610, 0
254976, 0.131486, 1939180.345181, 95.373987, 0
259072, 0.128541, 2015481.087358, 96.412707, 0


==> plots/data/openssl/old/intel-4threads/4_intel_frw.csv <==
1024, 0.004681, 218778.773468, 30.833333, 0
5120, 0.011084, 461909.282533, 85.000000, 0
9216, 0.010270, 897374.618382, 89.000000, 0
13312, 0.006187, 2151656.272652, 68.333333, 0
17408, 0.009001, 1933983.740538, 81.500000, 0
21504, 0.010719, 2006164.627452, 80.666667, 0
25600, 0.011133, 2299570.057650, 92.916667, 0
29696, 0.014142, 2099880.012109, 89.285714, 0
33792, 0.013694, 2467665.130481, 96.785714, 0
37888, 0.018414, 2057555.756052, 97.708333, 0
41984, 0.020397, 2058342.377231, 94.209957, 0
46080, 0.022284, 2067821.270812, 90.674603, 0
50176, 0.025761, 1947731.392128, 96.314103, 0
54272, 0.025986, 2088476.310148, 96.726190, 0
58368, 0.025634, 2276996.641430, 97.063492, 0
62464, 0.027216, 2295146.744218, 93.590909, 0
66560, 0.029492, 2256916.297275, 95.583333, 0
70656, 0.028346, 2492616.695497, 97.878788, 0
74752, 0.033293, 2245304.840261, 96.507937, 0
78848, 0.034798, 2265902.497027, 97.740385, 0
82944, 0.036963, 2243980.369262, 96.872549, 0
87040, 0.037723, 2307333.479327, 98.020833, 0
91136, 0.041362, 2203365.980008, 96.926065, 0
95232, 0.044836, 2123992.713763, 95.273810, 0
99328, 0.040779, 2435781.687926, 98.104167, 0
103424, 0.042616, 2426870.920043, 98.393382, 0
107520, 0.047244, 2275867.684186, 94.418061, 0
111616, 0.047627, 2343561.997971, 96.195906, 0
115712, 0.049838, 2321751.805077, 93.773252, 0
119808, 0.048381, 2476351.881268, 98.216009, 0
123904, 0.054308, 2281511.805616, 96.781356, 0
128000, 0.051532, 2483912.889656, 96.245773, 0
132096, 0.049953, 2644387.075633, 97.731061, 0
136192, 0.054168, 2514269.465043, 98.720238, 0
140288, 0.057592, 2435884.036209, 96.150794, 0
144384, 0.058875, 2452379.316471, 98.451058, 0
148480, 0.062039, 2393333.958854, 95.270275, 0
152576, 0.067526, 2259517.563915, 98.988095, 0
156672, 0.055551, 2820325.540655, 98.503788, 0
160768, 0.066377, 2422051.858961, 96.674628, 0
164864, 0.065013, 2535863.072500, 98.212454, 0
168960, 0.068154, 2479087.817290, 98.105364, 0
173056, 0.065887, 2626569.678023, 97.044635, 0
177152, 0.074294, 2384476.917436, 97.921176, 0
181248, 0.076167, 2379601.440128, 97.797800, 0
185344, 0.088183, 2101820.817045, 95.224613, 0
189440, 0.076009, 2492339.962054, 98.950327, 0
193536, 0.072228, 2679532.595125, 98.028644, 0
197632, 0.085845, 2302186.490763, 96.939859, 0
201728, 0.089260, 2260008.385540, 96.468241, 0
205824, 0.076089, 2705040.041424, 98.467593, 0
209920, 0.083294, 2520244.229146, 97.456372, 0
214016, 0.087892, 2434994.223852, 98.533793, 0
218112, 0.092221, 2365092.294324, 96.192979, 0
222208, 0.093016, 2388909.869519, 98.503572, 0
226304, 0.083264, 2717899.096665, 99.089286, 0
230400, 0.098721, 2333861.354608, 97.494552, 0
234496, 0.091459, 2563933.050908, 98.340548, 0
238592, 0.092775, 2571716.564067, 97.279504, 0
242688, 0.087042, 2788160.106050, 98.489621, 0
246784, 0.095049, 2596386.126864, 98.334330, 0
250880, 0.096439, 2601447.881609, 97.923977, 0
254976, 0.116947, 2180263.740188, 96.428907, 0
259072, 0.097884, 2646719.173102, 98.787518, 0


==> plots/data/openssl/old/intel-4threads/4_intel_frwoc.csv <==
1024, 0.001992, 514071.657372, 30.000000, 0
5120, 0.002068, 2475355.467330, 22.500000, 0
9216, 0.003722, 2476327.906657, 50.000000, 0
13312, 0.005617, 2369948.455401, 65.000000, 0
17408, 0.011406, 1526215.370416, 78.750000, 0
21504, 0.012436, 1729192.611793, 91.500000, 0
25600, 0.010852, 2359105.162660, 100.000000, 0
29696, 0.013974, 2125042.248954, 95.785714, 0
33792, 0.015392, 2195409.022398, 90.388889, 0
37888, 0.012765, 2968136.357413, 90.000000, 0
41984, 0.017950, 2338952.058781, 96.160714, 0
46080, 0.022902, 2012089.689806, 93.257576, 0
50176, 0.020678, 2426520.640316, 95.902778, 0
54272, 0.026535, 2045290.275953, 98.687500, 0
58368, 0.026261, 2222572.511619, 93.944444, 0
62464, 0.024263, 2574444.914990, 99.545455, 0
66560, 0.031104, 2139951.737658, 97.591575, 0
70656, 0.029021, 2434640.266808, 91.758242, 0
74752, 0.028021, 2667744.956387, 97.559524, 0
78848, 0.030801, 2559898.119379, 98.000000, 0
82944, 0.034825, 2381719.927413, 97.205882, 0
87040, 0.032042, 2716458.637763, 96.271645, 0
91136, 0.042274, 2155836.032603, 95.665414, 0
95232, 0.041641, 2286980.808924, 98.035326, 0
99328, 0.040036, 2480975.309440, 98.250000, 0
103424, 0.041735, 2478112.466512, 96.078431, 0
107520, 0.047906, 2244406.668052, 96.883987, 0
111616, 0.045235, 2467442.769558, 98.722222, 0
115712, 0.047244, 2449257.224731, 98.484127, 0
119808, 0.048240, 2483585.168292, 97.509569, 0
123904, 0.048188, 2571255.703718, 98.484127, 0
128000, 0.067556, 1894732.454304, 98.950775, 0
132096, 0.060295, 2190826.566542, 98.056418, 0
136192, 0.054817, 2484473.463761, 98.928571, 0
140288, 0.062026, 2261761.546979, 96.504121, 0
144384, 0.052506, 2749839.572694, 98.565217, 0
148480, 0.061061, 2431653.783231, 96.974339, 0
152576, 0.059579, 2560916.533121, 96.937781, 0
156672, 0.068970, 2271606.286368, 95.588942, 0
160768, 0.063603, 2527661.127682, 98.700843, 0
164864, 0.065602, 2513106.601518, 97.688624, 0
168960, 0.058348, 2895709.966951, 97.818323, 0
173056, 0.076138, 2272934.391476, 96.432540, 0
177152, 0.066289, 2672421.940040, 97.634063, 0
181248, 0.077651, 2334126.848204, 96.511329, 0
185344, 0.074888, 2474933.176177, 97.488694, 0
189440, 0.077904, 2431710.149351, 98.487469, 0
193536, 0.088551, 2185578.325633, 93.973046, 0
197632, 0.073702, 2681498.015110, 97.763724, 0
201728, 0.083465, 2416918.678036, 98.843517, 0
205824, 0.080855, 2545600.934958, 97.386163, 0
209920, 0.087684, 2394044.043581, 98.053177, 0
214016, 0.086551, 2472706.183738, 98.468219, 0
218112, 0.084380, 2584873.846620, 96.789198, 0
222208, 0.096212, 2309558.841521, 97.020228, 0
226304, 0.090732, 2494204.059371, 98.834135, 0
230400, 0.083801, 2749363.649402, 99.571195, 0
234496, 0.090466, 2592096.023433, 98.071617, 0
238592, 0.090303, 2642139.472615, 98.367971, 0
242688, 0.091893, 2640974.351863, 97.587670, 0
246784, 0.105119, 2347672.987114, 97.903287, 0
250880, 0.101916, 2461626.840512, 96.971508, 0
254976, 0.095485, 2670314.101917, 98.485827, 0
259072, 0.097391, 2660126.438929, 98.494832, 0


==> plots/data/openssl/old/intel-4threads/4_intel_fwrite.csv <==
1024, 0.003842, 266548.954761, 40.833333, 0
5120, 0.003004, 1704316.754725, 43.333333, 0
9216, 0.006390, 1442233.207983, 54.833333, 0
13312, 0.009817, 1356050.907569, 82.083333, 0
17408, 0.013344, 1304553.715306, 89.375000, 0
21504, 0.016745, 1284228.107004, 93.035714, 0
25600, 0.014274, 1793461.750239, 71.541667, 0
29696, 0.015921, 1865197.756436, 90.666667, 0
33792, 0.013902, 2430762.333162, 92.571429, 0
37888, 0.019339, 1959099.860627, 83.313492, 0
41984, 0.026482, 1585361.602312, 94.378788, 0
46080, 0.023418, 1967746.062781, 92.989899, 0
50176, 0.022750, 2205565.122216, 93.753788, 0
54272, 0.033964, 1597946.873814, 90.678571, 0
58368, 0.028041, 2081486.962249, 89.189103, 0
62464, 0.025016, 2496940.484402, 94.087121, 0
66560, 0.028580, 2328918.327934, 93.032051, 0
70656, 0.033893, 2084696.483169, 90.636218, 0
74752, 0.032226, 2319640.488990, 93.994048, 0
78848, 0.041930, 1880479.213874, 85.122582, 0
82944, 0.044391, 1868488.598036, 96.475021, 0
87040, 0.034395, 2530578.776627, 90.087198, 0
91136, 0.041173, 2213505.077907, 87.723214, 0
95232, 0.041706, 2283423.846741, 90.474026, 0
99328, 0.047788, 2078503.787308, 93.411085, 0
103424, 0.040640, 2544910.958358, 88.270833, 0
107520, 0.050724, 2119709.924006, 90.965288, 0
111616, 0.046998, 2374919.646772, 93.838895, 0
115712, 0.062513, 1850994.672887, 92.983771, 0
119808, 0.061362, 1952467.583445, 96.417217, 0
123904, 0.054261, 2283462.483694, 91.570624, 0
128000, 0.052455, 2440172.898908, 92.844743, 0
132096, 0.060491, 2183720.381747, 93.482080, 0
136192, 0.060386, 2255339.573406, 91.424423, 0
140288, 0.068808, 2038842.620223, 91.443509, 0
144384, 0.055419, 2605320.887210, 91.445563, 0
148480, 0.071414, 2079134.660122, 96.640052, 0
152576, 0.080244, 1901396.183044, 88.777056, 0
156672, 0.062757, 2496490.067731, 95.296429, 0
160768, 0.072572, 2215282.573728, 95.319974, 0
164864, 0.067007, 2460402.597224, 92.486763, 0
168960, 0.085702, 1971487.483619, 96.807483, 0
173056, 0.075391, 2295451.667361, 94.592718, 0
177152, 0.081376, 2176958.892193, 97.093931, 0
181248, 0.072642, 2495085.865559, 91.947946, 0
185344, 0.097953, 1892164.188374, 96.867852, 0
189440, 0.071090, 2664773.559615, 91.503261, 0
193536, 0.092568, 2090746.979098, 96.708470, 0
197632, 0.078395, 2520970.350102, 92.572117, 0
201728, 0.075072, 2687140.368792, 95.878863, 0
205824, 0.086541, 2378353.291060, 96.960008, 0
209920, 0.093838, 2237047.654993, 92.933149, 0
214016, 0.093853, 2280323.208282, 96.492270, 0
218112, 0.083324, 2617629.642029, 94.932836, 0
222208, 0.090517, 2454863.637489, 94.183152, 0
226304, 0.096980, 2333510.745758, 96.521258, 0
230400, 0.091738, 2511505.633522, 91.400995, 0
234496, 0.086523, 2710210.794060, 93.514254, 0
238592, 0.097101, 2457163.965392, 90.809552, 0
242688, 0.088727, 2735229.981258, 92.067595, 0
246784, 0.091793, 2688494.743273, 88.641781, 0
250880, 0.109345, 2294384.844640, 97.076621, 0
254976, 0.098256, 2595018.265549, 96.207792, 0
259072, 0.108159, 2395283.266830, 95.368522, 0


==> plots/data/openssl/old/openssl_noswitchless.csv <==
1024, 0.001007, 1016734.012056, 10.000000, 0
5120, 0.002135, 2398562.136954, 12.500000, 0
9216, 0.003475, 2651915.539943, 15.000000, 0
13312, 0.004877, 2729683.308753, 26.666667, 0
17408, 0.006328, 2750987.466698, 31.666667, 0
21504, 0.007775, 2765810.690445, 27.500000, 0
25600, 0.009114, 2808987.839387, 39.583333, 0
29696, 0.010586, 2805183.748321, 29.833333, 0
33792, 0.011916, 2835819.066822, 45.500000, 0
37888, 0.013526, 2801135.773020, 32.500000, 0
41984, 0.014995, 2799818.225216, 29.976190, 0
46080, 0.016234, 2838409.565204, 45.119048, 0
50176, 0.017793, 2819923.007829, 42.738095, 0
54272, 0.019358, 2803582.407186, 50.000000, 0
58368, 0.020719, 2817146.922292, 50.267857, 0
62464, 0.022056, 2832117.562477, 44.652778, 0
66560, 0.023215, 2867173.459678, 35.869949, 0
70656, 0.024806, 2848342.867209, 40.022727, 0
74752, 0.026040, 2870652.210170, 39.068182, 0
78848, 0.027461, 2871246.933806, 41.393939, 0
82944, 0.028838, 2876188.670514, 33.787879, 0
87040, 0.030766, 2829118.793593, 43.438645, 0
91136, 0.031847, 2861658.211740, 35.572344, 0
95232, 0.033073, 2879415.774667, 34.739011, 0
99328, 0.034614, 2869562.451008, 42.637363, 0
103424, 0.035854, 2884547.605324, 29.205815, 0
107520, 0.037232, 2887847.276326, 48.285714, 0
111616, 0.039002, 2861789.602447, 44.736695, 0
115712, 0.040298, 2871390.182594, 22.833333, 0
119808, 0.041804, 2865917.542561, 34.089869, 0
123904, 0.042974, 2883259.726174, 27.975490, 0
128000, 0.044476, 2877966.926458, 25.763889, 0
132096, 0.046916, 2815574.511035, 42.273810, 0
136192, 0.047419, 2872115.974167, 24.339181, 0
140288, 0.048944, 2866271.297972, 23.786550, 0
144384, 0.050246, 2873516.105787, 28.069549, 0
148480, 0.051802, 2866305.183011, 23.785714, 0
152576, 0.053012, 2878137.041291, 24.233766, 0
156672, 0.054626, 2868068.329619, 39.192641, 0
160768, 0.055843, 2878931.063898, 36.394316, 0
164864, 0.058120, 2836604.004417, 56.043996, 0
168960, 0.058755, 2875647.113358, 44.402174, 0
173056, 0.059783, 2894712.235769, 44.188095, 0
177152, 0.061538, 2878760.396205, 47.378571, 0
181248, 0.062926, 2880340.749803, 49.428571, 0
185344, 0.064014, 2895362.992998, 42.231410, 0
189440, 0.065584, 2888520.456153, 37.989459, 0
193536, 0.067443, 2869622.411953, 48.813085, 0
197632, 0.068320, 2892736.905136, 44.788360, 0
201728, 0.070135, 2876263.830923, 27.978997, 0
205824, 0.071419, 2881936.962737, 38.428571, 0
209920, 0.072537, 2893987.391027, 47.206076, 0
214016, 0.074527, 2871655.163314, 44.640824, 0
218112, 0.075463, 2890301.229491, 43.588570, 0
222208, 0.076822, 2892505.172946, 46.048759, 0
226304, 0.078433, 2885319.506742, 31.400170, 0
230400, 0.079838, 2885838.787757, 24.702484, 0
234496, 0.081434, 2879574.909041, 32.707556, 0
238592, 0.083214, 2867200.079740, 43.960071, 0
242688, 0.084126, 2884806.189815, 46.615790, 0
246784, 0.085585, 2883489.221619, 48.675654, 0
250880, 0.086992, 2883929.825233, 43.934641, 0
254976, 0.088581, 2878438.156855, 44.048669, 0
259072, 0.089582, 2892014.540053, 46.435435, 0


==> plots/data/openssl/old/openssl_zc.csv <==
1024, 0.001943, 526953.572303, 13.333333, 2
5120, 0.004424, 1157253.950293, 22.857143, 2
9216, 0.002140, 4306995.296888, 20.000000, 2
13312, 0.003204, 4154662.297613, 25.833333, 0
17408, 0.003831, 4543882.002735, 25.000000, 2
21504, 0.005994, 3587824.022437, 55.208333, 2
25600, 0.011481, 2229784.559784, 64.111111, 2
29696, 0.005280, 5623998.078568, 49.583333, 1
33792, 0.005874, 5752359.885556, 45.833333, 2
37888, 0.006356, 5961377.173791, 47.500000, 2
41984, 0.012496, 3359701.624182, 66.666667, 2
46080, 0.013091, 3520095.213687, 63.416667, 2
50176, 0.011303, 4439142.371425, 70.250000, 2
54272, 0.009847, 5511272.813386, 70.333333, 2
58368, 0.011375, 5131445.644497, 71.571429, 2
62464, 0.020825, 2999455.484352, 75.472222, 2
66560, 0.020585, 3233371.440093, 72.194444, 2
70656, 0.018818, 3754656.853771, 62.625000, 1
74752, 0.014698, 5085842.990790, 59.904762, 2
78848, 0.012892, 6116161.077566, 71.154762, 2
82944, 0.017614, 4709019.561961, 72.238095, 2
87040, 0.016715, 5207446.567225, 60.469697, 2
91136, 0.016435, 5545244.150585, 66.071429, 2
95232, 0.019017, 5007853.904276, 68.696429, 2
99328, 0.019390, 5122669.914435, 54.488095, 1
103424, 0.018452, 5604880.121605, 65.599206, 2
107520, 0.018904, 5687722.153503, 69.154762, 2
111616, 0.023008, 4851216.144202, 65.309174, 2
115712, 0.023515, 4920733.001083, 67.904762, 2
119808, 0.020702, 5787149.745282, 63.321429, 2
123904, 0.020343, 6090735.601042, 52.440476, 2
128000, 0.022462, 5698509.492515, 64.191919, 2
132096, 0.027461, 4810267.579073, 67.238595, 2
136192, 0.026916, 5059801.224175, 71.222222, 2
140288, 0.028787, 4873264.417141, 72.219697, 0
144384, 0.028610, 5046632.733365, 68.511865, 2
148480, 0.025784, 5758585.244677, 63.410714, 2
152576, 0.029728, 5132425.705972, 74.821429, 1
156672, 0.025494, 6145339.298377, 65.660173, 1
160768, 0.033392, 4814526.626631, 69.448471, 1
164864, 0.030396, 5423944.366670, 60.243590, 2
168960, 0.029941, 5643012.376272, 60.154720, 2
173056, 0.033579, 5153773.593227, 67.172348, 1
177152, 0.031269, 5665444.138494, 66.887363, 2
181248, 0.035512, 5103879.008872, 68.923717, 2
185344, 0.039672, 4671864.721124, 80.797619, 2
189440, 0.036750, 5154784.597922, 65.878362, 2
193536, 0.038148, 5073307.532276, 66.904762, 2
197632, 0.032849, 6016368.850949, 62.962454, 1
201728, 0.033110, 6092702.929944, 72.500916, 2
205824, 0.034416, 5980469.645272, 61.568681, 2
209920, 0.043152, 4864625.594411, 66.452839, 2
214016, 0.037692, 5678017.402385, 69.125350, 2
218112, 0.036565, 5965109.654863, 68.214286, 2
222208, 0.038246, 5810000.384722, 63.514235, 2
226304, 0.041401, 5466176.388699, 71.468615, 1
230400, 0.052040, 4427328.685535, 73.578654, 2
234496, 0.043222, 5425334.157930, 76.919118, 2
238592, 0.041475, 5752625.288689, 72.895640, 2
242688, 0.039189, 6192787.216675, 73.469246, 2
246784, 0.039531, 6242728.065689, 71.712418, 1
250880, 0.048824, 5138414.294115, 69.158466, 2
254976, 0.047185, 5403756.093690, 73.546870, 2
259072, 0.048240, 5370445.704622, 64.952652, 2


==> plots/data/openssl/openssl_noswitchless.csv <==
1024, 0.000993, 1031711.008074, 2.500000, 0
5120, 0.002179, 2350050.269044, 7.083333, 0
9216, 0.003545, 2599932.507828, 6.666667, 0
13312, 0.004953, 2687786.574240, 12.500000, 0
17408, 0.006296, 2764742.255919, 13.875000, 0
21504, 0.007959, 2701978.890438, 12.589286, 0
25600, 0.009211, 2779359.624251, 14.672619, 0
29696, 0.010747, 2763137.225959, 19.905754, 0
33792, 0.012043, 2805836.698311, 17.166667, 0
37888, 0.013593, 2787383.276854, 23.772727, 0
41984, 0.015039, 2791599.132429, 20.150058, 0
46080, 0.016360, 2816644.373122, 20.022894, 0
50176, 0.018811, 2667306.502691, 21.920330, 0
54272, 0.019319, 2809322.785701, 23.273810, 0
58368, 0.020350, 2868187.079035, 22.046569, 0
62464, 0.022328, 2797530.319596, 16.376849, 0
66560, 0.023707, 2807663.216410, 24.598684, 0
70656, 0.024947, 2832188.093461, 24.427536, 0
74752, 0.026159, 2857643.582637, 22.011905, 0
78848, 0.027625, 2854246.309308, 22.587851, 0
82944, 0.029121, 2848276.235543, 23.247283, 0
87040, 0.030502, 2853541.516147, 22.062500, 0
91136, 0.032030, 2845350.605134, 21.913462, 0
95232, 0.033197, 2868713.607331, 22.527595, 0
99328, 0.034661, 2865669.486696, 22.027116, 0
103424, 0.036150, 2861001.190525, 19.432585, 0
107520, 0.037631, 2857253.785283, 21.912217, 0
111616, 0.039036, 2859327.184144, 20.962030, 0
115712, 0.041031, 2820091.732238, 21.628605, 0
119808, 0.041944, 2856379.022614, 10.134080, 0
123904, 0.043271, 2863419.343668, 18.526144, 0
128000, 0.045232, 2829841.481389, 17.048454, 0
132096, 0.046329, 2851253.697520, 21.913703, 0
136192, 0.047513, 2866425.920172, 19.715177, 0
140288, 0.049019, 2861915.475164, 21.645412, 0
144384, 0.050548, 2856365.391996, 21.436523, 0
148480, 0.051699, 2872011.907399, 22.153600, 0
152576, 0.053865, 2832543.105863, 21.642026, 0
156672, 0.054611, 2868869.577089, 22.804582, 0
160768, 0.056059, 2867824.643626, 23.062778, 0
164864, 0.057666, 2858930.759064, 21.551376, 0
168960, 0.059272, 2850573.147919, 19.556919, 0
173056, 0.060599, 2855768.326270, 9.650917, 0
177152, 0.061917, 2861131.068009, 10.440831, 0
181248, 0.064812, 2796526.084101, 21.958577, 0
185344, 0.065293, 2838660.747232, 16.363950, 0
189440, 0.066732, 2838808.633536, 23.752072, 0
193536, 0.068140, 2840265.005343, 20.838955, 0
197632, 0.068758, 2874294.137995, 19.033717, 0
201728, 0.070857, 2846955.433445, 19.905247, 0
205824, 0.072424, 2841919.291541, 19.582523, 0
209920, 0.073642, 2850566.511121, 20.811194, 0
214016, 0.075291, 2842535.827465, 18.810516, 0
218112, 0.076300, 2858620.428146, 18.331857, 0
222208, 0.077465, 2868502.529629, 16.468506, 0
226304, 0.079067, 2862185.729309, 19.688048, 0
230400, 0.080152, 2874522.123797, 19.375169, 0
234496, 0.081212, 2887470.159549, 17.913868, 0
238592, 0.083134, 2869971.313278, 19.433016, 0
242688, 0.084152, 2883926.534424, 11.044607, 0
246784, 0.087533, 2819332.091975, 11.670130, 0
250880, 0.087327, 2872889.680855, 22.406706, 0
254976, 0.088875, 2868926.359039, 18.026277, 0
259072, 0.089758, 2886347.941891, 22.116775, 0


==> plots/data/openssl/openssl_zc.csv <==
num_bytes, runtime(s), tput(op/s), avg_cpu_usage(%), num_threads
1024, 0.000966, 1060467.131629, 7.500000, 0
5120, 0.001232, 4154660.482281, 7.500000, 0
9216, 0.001882, 4897526.589648, 10.416667, 2
13312, 0.002442, 5450190.126149, 13.750000, 2
17408, 0.002998, 5806146.483793, 24.000000, 2
21504, 0.003570, 6023458.884991, 22.291667, 2
25600, 0.004436, 5771034.304155, 19.166667, 2
29696, 0.004881, 6083783.051018, 20.952381, 2
33792, 0.005361, 6303484.107579, 28.750000, 2
37888, 0.005785, 6549356.979610, 28.333333, 2
41984, 0.006575, 6385720.322302, 41.470238, 2
46080, 0.006973, 6607934.063831, 31.000000, 2
50176, 0.008077, 6212161.355741, 40.562500, 2
54272, 0.008203, 6616458.533255, 34.750000, 1
58368, 0.009190, 6351353.507078, 40.062500, 2
62464, 0.009431, 6623463.862496, 41.741071, 2
66560, 0.010408, 6395336.201075, 39.972222, 1
70656, 0.011277, 6265733.392583, 49.872565, 2
74752, 0.012198, 6128432.773342, 37.548701, 2
78848, 0.014032, 5618986.827863, 59.839327, 2
82944, 0.013008, 6376466.606923, 47.840909, 1
87040, 0.013259, 6564779.637453, 43.928571, 2
91136, 0.014043, 6489684.246128, 52.827381, 0
95232, 0.015084, 6313467.562671, 50.161089, 2
99328, 0.014747, 6735423.207781, 49.982517, 2
103424, 0.014649, 7060150.263022, 48.613636, 2
107520, 0.015907, 6759079.901641, 47.845238, 2
111616, 0.017738, 6292434.086533, 55.181891, 2
115712, 0.017091, 6770479.991059, 52.136905, 2
119808, 0.017986, 6661179.437078, 51.880609, 2
123904, 0.018476, 6706298.619704, 41.844697, 2
128000, 0.019600, 6530517.085935, 46.125000, 2
132096, 0.020753, 6365136.936118, 48.562500, 0
136192, 0.021186, 6428414.923144, 51.111541, 2
140288, 0.022627, 6199901.735305, 54.004547, 2
144384, 0.022497, 6417937.737701, 52.000613, 2
148480, 0.022413, 6624776.082524, 47.756762, 2
152576, 0.023247, 6563188.393618, 51.115079, 2
156672, 0.023330, 6715453.317145, 49.634804, 2
160768, 0.024389, 6591754.343789, 50.734981, 2
164864, 0.028523, 5780066.222399, 54.841291, 2
168960, 0.025866, 6532142.774022, 49.791667, 2
173056, 0.026768, 6465011.379781, 55.117754, 2
177152, 0.027313, 6485957.399907, 49.471205, 2
181248, 0.028466, 6367095.471127, 49.494661, 2
185344, 0.029319, 6321599.419225, 52.778680, 2
189440, 0.031398, 6033425.303577, 49.418330, 2
193536, 0.031641, 6116535.590146, 48.734309, 2
197632, 0.032748, 6034903.540328, 51.980603, 0
201728, 0.030051, 6712791.686302, 48.467262, 2
205824, 0.032101, 6411808.893205, 44.225737, 2
209920, 0.032448, 6469331.071599, 51.318048, 2
214016, 0.033212, 6443937.090920, 48.815412, 2
218112, 0.034405, 6339541.312422, 46.427134, 2
222208, 0.034360, 6467044.099497, 53.934857, 2
226304, 0.035738, 6332390.485131, 49.744481, 2
230400, 0.035156, 6553712.707547, 47.260468, 2
234496, 0.035593, 6588170.891066, 44.468823, 2
238592, 0.037449, 6371098.795472, 49.243748, 2
242688, 0.036739, 6605776.703386, 56.209823, 2
246784, 0.044579, 5535828.389463, 49.015449, 2
250880, 0.040966, 6124065.481961, 50.508278, 0
254976, 0.043052, 5922503.368886, 61.222592, 2
259072, 0.041094, 6304428.630907, 52.169355, 2


==> plots/data/workloada/hw_intel_switchless.csv <==
num_keys, runtime(s)

==> plots/data/workloada/hw_no_switchless.csv <==
target_tput(ops/s),av_read_lat(ms),av_upd_lat(ms),avg_tput(ops/s),num_clients
0,0.44,0.44,8283.0,4
0,0.819,0.857,8831.0,8
0,1.226,1.282,8494.0,12
0,1.627,1.671,8624.0,16
0,2.06,2.114,8561.0,20
0,2.396,2.475,8445.0,24
0,2.895,2.915,8366.0,28
0,3.305,3.381,8508.0,32
0,3.637,3.767,8350.0,36
0,4.116,4.2,8362.0,40
0,4.432,4.577,8462.0,44
0,4.994,5.233,8184.0,48
0,5.035,5.131,8972.0,52
0,5.706,5.96,8389.0,56







==> plots/data/workloada/mcd_native.csv <==
target_tput(ops/s),av_read_lat(ms),av_upd_lat(ms),avg_tput(ops/s),num_clients
0,0.175,0.18,20100.0,4
0,0.183,0.202,34542.0,8
0,0.234,0.224,41194.0,12
0,0.248,0.291,46029.0,16
0,0.289,0.329,46296.0,20
0,0.335,0.349,49261.0,24
0,0.394,0.393,48899.0,28
0,0.462,0.487,47675.0,32
0,0.503,0.5,47562.0,36
0,0.61,0.556,45146.0,40
0,0.612,0.627,45766.0,44
0,0.731,0.674,43431.0,48
0,0.8,0.814,42238.0,52
0,0.844,0.811,43715.0,56
0,0.979,0.983,40120.0,60
0,1.042,1.153,38872.0,64










==> plots/data/workloada/mcd_sgx_sim.csv <==
target_tput(ops/s),av_read_lat(ms),av_upd_lat(ms),avg_tput(ops/s),num_clients
0,0.366,0.375,9945.0,4
0,0.615,0.615,11908.0,8
0,0.977,0.967,10890.0,12
0,1.25,1.26,11337.0,16
0,1.606,1.65,10772.0,20
0,1.839,1.884,11438.0,24
0,2.111,2.154,11286.0,28
0,2.398,2.477,11210.0,32
0,2.676,2.76,11389.0,36
0,2.935,3.146,11217.0,40
0,3.224,3.359,11280.0,44
0,3.609,3.727,11040.0,48
0,3.939,4.17,11040.0,52
0,3.822,4.035,11163.0,52
0,4.272,4.427,10949.0,56
0,4.512,4.695,10982.0,60
0,4.875,5.069,11074.0,64


==> plots/data/workloada/old/tput_lat_hw_no_switchless.csv <==
target_tput(ops/s),av_read_lat(ms),av_upd_lat(ms),avg_tput(ops/s)
2000,1.584,1.642,1970.0
4000,1.087,1.11,3510.0
6000,1.065,1.181,3441.0
8000,1.046,1.082,3624.0
10000,1.062,1.136,3524.0
12000,1.065,1.124,3526.0
14000,1.019,1.121,3619.0
16000,1.013,1.134,3568.0
18000,1.073,1.092,3572.0
20000,1.108,1.164,3418.0
22000,1.076,1.086,3557.0
24000,1.059,1.111,3558.0
26000,1.061,1.148,3468.0
28000,1.132,1.142,3410.0
30000,1.112,1.128,3454.0
32000,1.027,1.099,3627.0
34000,1.144,1.22,3269.0
36000,1.069,1.138,3502.0
38000,1.012,1.082,3701.0
40000,1.118,1.224,3318.0
42000,1.05,1.132,3547.0
44000,1.106,1.147,3423.0
46000,1.046,1.097,3586.0
48000,1.103,1.197,3384.0
50000,1.028,1.058,3675.0






==> plots/data/workloada/old/tput_lat_mcd_native.csv <==
target_tput(ops/s),av_read_lat(ms),av_upd_lat(ms),avg_tput(ops/s)
2000,0.277,0.287,1988.0
4000,0.202,0.203,3926.0
6000,0.141,0.164,5858.0
8000,0.13,0.152,7806.0
10000,0.117,0.111,9708.0
12000,0.107,0.112,11574.0
14000,0.13,0.126,13449.0
16000,0.143,0.15,15232.0
18000,0.149,0.161,17050.0
20000,0.141,0.146,18921.0
22000,0.165,0.16,20449.0
24000,0.171,0.177,20222.0
26000,0.169,0.17,20639.0
28000,0.149,0.157,21074.0
30000,0.156,0.17,20366.0
32000,0.159,0.162,21574.0
34000,0.147,0.145,22988.0
36000,0.156,0.153,22421.0
38000,0.161,0.185,19821.0
40000,0.175,0.172,20345.0
42000,0.175,0.176,19762.0
44000,0.172,0.158,20876.0
46000,0.165,0.166,20920.0
48000,0.154,0.155,22598.0
50000,0.166,0.164,20768.0



==> plots/data/workloada/old/tput_lat_sim.csv <==
target_tput(ops/s),av_read_lat(ms),av_upd_lat(ms),avg_tput(ops/s)
2000,0.843,0.877,1978.0
4000,0.325,0.361,3951.0
6000,0.512,0.542,5908.0
8000,0.541,0.573,6775.0
10000,0.529,0.602,6491.0
12000,0.584,0.617,6369.0
14000,0.543,0.585,6697.0
16000,0.582,0.621,6365.0
18000,0.56,0.597,6559.0
20000,0.551,0.58,6613.0
22000,0.546,0.599,6493.0
24000,0.561,0.59,6548.0
26000,0.585,0.62,6349.0
28000,0.544,0.582,6736.0
30000,0.525,0.578,6715.0
32000,0.555,0.596,6596.0
34000,0.539,0.579,6798.0
36000,0.566,0.591,6585.0
38000,0.549,0.58,6682.0
40000,0.516,0.567,7020.0
42000,0.555,0.594,6563.0
44000,0.609,0.63,6184.0
46000,0.541,0.578,6740.0
48000,0.598,0.64,6080.0
50000,0.594,0.626,6213.0


==> plots/memcpy/csv/memcpy_ia.csv <==
# bench,command,mean,stddev,median,user,time,min,max,size
aligned_write_intel,./app 0,0.874388215025,0.00307102183643246,0.874782905225,0.768759285,0.40428870000000006,0.869071367725,0.8779580587250001,0
aligned_write_intel,./app 512,0.9217302712250002,0.004231090755577491,0.922519803225,0.8228013850000002,0.42786660000000004,0.915731169725,0.929140947725,512
aligned_write_intel,./app 1024,0.9652191898250001,0.0028648787065503204,0.9651806887250001,0.8600343850000002,0.4501465999999999,0.9602672777250001,0.9688690107250001,1024
aligned_write_intel,./app 1536,1.009999535525,0.0040608147081740015,1.008395160725,0.9042794850000002,0.4732125,1.004265066725,1.016745031725,1536
aligned_write_intel,./app 2048,1.0545860361250001,0.007979377145005122,1.052396535225,0.953476285,0.49302470000000004,1.047259185725,1.076371402725,2048
aligned_write_intel,./app 2560,1.099417462725,0.008111975017431878,1.098017131225,1.001608585,0.5164896000000001,1.089408261725,1.119607042725,2560
aligned_write_intel,./app 3072,1.144392130325,0.007715431963205834,1.1422655532250001,1.0529148849999999,0.5408662,1.139378587725,1.165997058725,3072
aligned_write_intel,./app 3584,1.186359703325,0.0034697177789122444,1.185481179725,1.083853585,0.5604172,1.181496134725,1.192300960725,3584
aligned_write_intel,./app 4096,1.2302502614250002,0.002979822004682276,1.230014238225,1.131722585,0.5828843,1.225359703725,1.236747342725,4096
aligned_write_intel,./app 4608,1.273955593225,0.006412318960226076,1.272054596725,1.1723589849999996,0.6032931000000001,1.267838407725,1.2905724707250001,4608
aligned_write_intel,./app 5120,1.316658670825,0.0025189898999029283,1.3163609752249998,1.212216685,0.6253865000000001,1.313545007725,1.321456286725,5120
aligned_write_intel,./app 5632,1.361535488525,0.007266183788220661,1.3590017087250001,1.2531692849999998,0.6490184,1.355741563725,1.377651267725,5632
aligned_write_intel,./app 6144,1.403856605625,0.005311709147672583,1.403648954725,1.3046030849999999,0.668906,1.395090571725,1.410898948725,6144
aligned_write_intel,./app 6656,1.4491310525250003,0.007429987413022134,1.4462912827249998,1.3585221849999995,0.6899883000000001,1.442775913725,1.466995484725,6656
aligned_write_intel,./app 7168,1.486327564925,0.004262028100947085,1.4856551107250002,1.381775685,0.7099200999999999,1.479551762725,1.4935482287250001,7168
aligned_write_intel,./app 7680,1.5322192165250001,0.001439010165590596,1.531672270225,1.443149885,0.7340476,1.530271780725,1.534868714725,7680
aligned_write_intel,./app 8192,1.575921352825,0.0031464043125102674,1.575673289725,1.4728006849999997,0.7557609000000001,1.570258727725,1.580716246725,8192
aligned_write_intel,./app 8704,1.6197989365249998,0.002439168180736341,1.620008001225,1.523821385,0.7767805,1.6157731347250002,1.624745124725,8704
aligned_write_intel,./app 9216,1.667218515225,0.005516096822664704,1.6655695377250002,1.575719285,0.8003143999999999,1.6603067097250002,1.674769180725,9216
aligned_write_intel,./app 9728,1.710394420225,0.004830649438725942,1.711216582725,1.616421385,0.8222940000000001,1.702884727725,1.716198997725,9728
aligned_write_intel,./app 10240,1.747621195525,0.0044105965474729855,1.7490060662250002,1.6587037849999997,0.8418625000000001,1.738898860725,1.752752246725,10240
aligned_write_intel,./app 10752,1.7973505073250002,0.009087509474989484,1.7948968062250001,1.6992198850000002,0.8668296,1.785835865725,1.820053090725,10752
aligned_write_intel,./app 11264,1.8401240758249997,0.004902002939119291,1.838710456225,1.7370275849999999,0.8863577000000001,1.833990490725,1.846171011725,11264
aligned_write_intel,./app 11776,1.885039430025,0.006368318138411435,1.8828970962250002,1.803198685,0.9091075,1.878244078725,1.899692121725,11776
aligned_write_intel,./app 12288,1.9312706678250002,0.012485847365050247,1.926017372225,1.832565485,0.9322729000000001,1.9196810877250001,1.952926519725,12288
aligned_write_intel,./app 12800,1.975136305625,0.009428554887962005,1.9721306892250001,1.867983685,0.9587892,1.965366980725,1.992936701725,12800
aligned_write_intel,./app 13312,2.014618207825,0.006925549425757925,2.011507952725,1.9207288849999997,0.9769844999999998,2.0085468967250004,2.0276138727250004,13312
aligned_write_intel,./app 13824,2.0555211091250003,0.00599833722019822,2.0559020927250002,1.9679445850000001,0.9958627999999999,2.043025134725,2.064889463725,13824
aligned_write_intel,./app 14336,2.108086606025,0.01491704255940474,2.1079767297250003,2.0176860850000002,1.0195218000000001,2.085228098725,2.137351160725,14336
aligned_write_intel,./app 14848,2.147523237625,0.010107590149740199,2.143316579725,2.0615118850000003,1.0390348,2.1380500487250003,2.1725200567250003,14848
aligned_write_intel,./app 15360,2.189653055425,0.0036851812270032665,2.189742728225,2.0945649850000003,1.0629123999999999,2.185001885725,2.196981579725,15360
aligned_write_intel,./app 15872,2.233221319825,0.004455442850499845,2.2326913782250006,2.1254303850000005,1.0837921999999998,2.227532795725,2.2401149247250003,15872
aligned_write_intel,./app 16384,2.278112731625,0.003703214119366911,2.277637164225,2.179429385,1.1068379,2.2719781837250004,2.286094470725,16384
aligned_write_intel,./app 16896,2.321508139925,0.006540512229793058,2.3191972397250002,2.229711185,1.1282283,2.3150413527250002,2.337333230725,16896
aligned_write_intel,./app 17408,2.362540037225,0.008421172006997055,2.361166946725,2.286745785,1.1467013000000001,2.3557587947250003,2.384910591725,17408
aligned_write_intel,./app 17920,2.4086675960250004,0.009014428722785952,2.4058149272250002,2.313029085,1.1742375,2.4013919237250003,2.431824959725,17920
aligned_write_intel,./app 18432,2.451261899925,0.004167431329695212,2.4510482332250003,2.3624585849999997,1.1919323,2.4456283207250005,2.460309811725,18432
aligned_write_intel,./app 18944,2.496326271025,0.007887399113176518,2.4929504877250004,2.401287785,1.2151158,2.490636813725,2.516474418725,18944
aligned_write_intel,./app 19456,2.532593633325,0.007520410655558974,2.5305202587250006,2.4480120850000002,1.2343951999999998,2.522027049725,2.549224863725,19456
aligned_write_intel,./app 19968,2.573701716225,0.013063474488876086,2.5770253042250006,2.490033185,1.2534988999999999,2.5396238487250002,2.5869687857250003,19968
aligned_write_intel,./app 20480,2.6245200048250004,0.015763872915657413,2.6214650572250005,2.550332185,1.2829342,2.6071945657250004,2.663476509725,20480
aligned_write_intel,./app 20992,2.6689562708250003,0.013950775344475775,2.6632018902250003,2.5833269850000002,1.2999159,2.6556498357250002,2.694679566725,20992
aligned_write_intel,./app 21504,2.711169972125,0.013676654127028561,2.707874620725,2.6030768849999997,1.3229892999999997,2.6964965277250004,2.741419901725,21504
aligned_write_intel,./app 22016,2.7487476199250005,0.008001701852479661,2.7487722172250004,2.6469174850000003,1.3440762999999998,2.738808471725,2.7630787507250005,22016
aligned_write_intel,./app 22528,2.791096115225,0.008448872614694266,2.7901805977250005,2.7022417849999996,1.3656736999999999,2.7805376787250005,2.806290923725,22528
aligned_write_intel,./app 23040,2.8403170904250006,0.01104917662688483,2.8392910662250004,2.7492711850000005,1.388394,2.8234532707250004,2.863717094725,23040
aligned_write_intel,./app 23552,2.8842471344250002,0.007701446940119043,2.8806645232250006,2.7814817850000004,1.4119234,2.877129863725,2.901515346725,23552
aligned_write_intel,./app 24064,2.9224862172250003,0.007831761645989501,2.920642081725,2.8116023849999996,1.4288733000000002,2.9135375427250003,2.9411757797250004,24064
aligned_write_intel,./app 24576,2.9673818674250003,0.01018507265273637,2.9666178377250003,2.8692901849999997,1.4513495,2.9518886507250004,2.9858429927250003,24576
aligned_write_intel,./app 25088,3.004803403825,0.010921529897983171,3.004867963225,2.923671685,1.4701891999999999,2.989760644725,3.0254919467250003,25088
aligned_write_intel,./app 25600,3.0515104353250004,0.013897779920575849,3.046136578225,2.9578116850000002,1.4907032999999998,3.038868470725,3.082290848725,25600
aligned_write_intel,./app 26112,3.0953117047250003,0.013710624999048517,3.097626436225,3.005132685,1.5147347999999998,3.062212311725,3.115756390725,26112
aligned_write_intel,./app 26624,3.1414963727250003,0.011741317650216621,3.141098801225,3.0510718850000003,1.536436,3.1243435567250004,3.1652484717250005,26624
aligned_write_intel,./app 27136,3.1824826100250005,0.014021295182394337,3.178352143225,3.0995550849999995,1.5608261000000003,3.169210451725,3.218171432725,27136
aligned_write_intel,./app 27648,3.2216812986250005,0.013107154539361255,3.2195390337250003,3.1465658850000002,1.5769778000000003,3.206201182725,3.253638173725,27648
aligned_write_intel,./app 28160,3.266023095525,0.008490156974545691,3.2654524207250004,3.1799909850000003,1.6032495999999998,3.2550850277250003,3.2827607217250003,28160
aligned_write_intel,./app 28672,3.314043610425,0.02118745144242934,3.3067215517250004,3.209157285,1.6284553,3.2983862957250003,3.371174426725,28672
aligned_write_intel,./app 29184,3.355269949625,0.01084985504928167,3.354857230225,3.2681443850000003,1.6458648999999999,3.342952394725,3.381620812725,29184
aligned_write_intel,./app 29696,3.398553177325,0.0071731868590009734,3.400388840225,3.323823085,1.6660256,3.386276908725,3.4088953867250003,29696
aligned_write_intel,./app 30208,3.438429846025,0.007087987306588798,3.4362759117250006,3.3392687850000007,1.6892334000000002,3.431813742725,3.4535951427250002,30208
aligned_write_intel,./app 30720,3.483927117825,0.0055496302530762456,3.4830756917250003,3.3980994850000004,1.7085259000000002,3.4756407257250004,3.4918684367250004,30720
aligned_write_intel,./app 31232,3.5310354988250006,0.011290059542373714,3.527526104225,3.443531985,1.7308167,3.518342563725,3.5523942297250004,31232
aligned_write_intel,./app 31744,3.563739300825,0.007013007512599125,3.561539104225,3.4595446849999996,1.7474485999999998,3.5551425027250003,3.5773030137250004,31744
aligned_write_intel,./app 32256,3.6063157595250006,0.006986527125423148,3.6075070202250004,3.5192637849999997,1.7712387,3.5929586017250004,3.618206479725,32256
aligned_write_intel,./app 32768,3.6477980007250004,0.005785475035504771,3.647913039725,3.558053785,1.7910987999999999,3.639290244725,3.657398671725,32768



==> plots/memcpy/csv/memcpy_ia_nl.csv <==
     1,	# bench,command,mean,stddev,median,user,time,min,max,size
     2,	aligned_write_intel,./app 0,0.874388215025,0.00307102183643246,0.874782905225,0.768759285,0.40428870000000006,0.869071367725,0.8779580587250001,0
     3,	aligned_write_intel,./app 512,0.9217302712250002,0.004231090755577491,0.922519803225,0.8228013850000002,0.42786660000000004,0.915731169725,0.929140947725,512
     4,	aligned_write_intel,./app 1024,0.9652191898250001,0.0028648787065503204,0.9651806887250001,0.8600343850000002,0.4501465999999999,0.9602672777250001,0.9688690107250001,1024
     5,	aligned_write_intel,./app 1536,1.009999535525,0.0040608147081740015,1.008395160725,0.9042794850000002,0.4732125,1.004265066725,1.016745031725,1536
     6,	aligned_write_intel,./app 2048,1.0545860361250001,0.007979377145005122,1.052396535225,0.953476285,0.49302470000000004,1.047259185725,1.076371402725,2048
     7,	aligned_write_intel,./app 2560,1.099417462725,0.008111975017431878,1.098017131225,1.001608585,0.5164896000000001,1.089408261725,1.119607042725,2560
     8,	aligned_write_intel,./app 3072,1.144392130325,0.007715431963205834,1.1422655532250001,1.0529148849999999,0.5408662,1.139378587725,1.165997058725,3072
     9,	aligned_write_intel,./app 3584,1.186359703325,0.0034697177789122444,1.185481179725,1.083853585,0.5604172,1.181496134725,1.192300960725,3584
    10,	aligned_write_intel,./app 4096,1.2302502614250002,0.002979822004682276,1.230014238225,1.131722585,0.5828843,1.225359703725,1.236747342725,4096
    11,	aligned_write_intel,./app 4608,1.273955593225,0.006412318960226076,1.272054596725,1.1723589849999996,0.6032931000000001,1.267838407725,1.2905724707250001,4608
    12,	aligned_write_intel,./app 5120,1.316658670825,0.0025189898999029283,1.3163609752249998,1.212216685,0.6253865000000001,1.313545007725,1.321456286725,5120
    13,	aligned_write_intel,./app 5632,1.361535488525,0.007266183788220661,1.3590017087250001,1.2531692849999998,0.6490184,1.355741563725,1.377651267725,5632
    14,	aligned_write_intel,./app 6144,1.403856605625,0.005311709147672583,1.403648954725,1.3046030849999999,0.668906,1.395090571725,1.410898948725,6144
    15,	aligned_write_intel,./app 6656,1.4491310525250003,0.007429987413022134,1.4462912827249998,1.3585221849999995,0.6899883000000001,1.442775913725,1.466995484725,6656
    16,	aligned_write_intel,./app 7168,1.486327564925,0.004262028100947085,1.4856551107250002,1.381775685,0.7099200999999999,1.479551762725,1.4935482287250001,7168
    17,	aligned_write_intel,./app 7680,1.5322192165250001,0.001439010165590596,1.531672270225,1.443149885,0.7340476,1.530271780725,1.534868714725,7680
    18,	aligned_write_intel,./app 8192,1.575921352825,0.0031464043125102674,1.575673289725,1.4728006849999997,0.7557609000000001,1.570258727725,1.580716246725,8192
    19,	aligned_write_intel,./app 8704,1.6197989365249998,0.002439168180736341,1.620008001225,1.523821385,0.7767805,1.6157731347250002,1.624745124725,8704
    20,	aligned_write_intel,./app 9216,1.667218515225,0.005516096822664704,1.6655695377250002,1.575719285,0.8003143999999999,1.6603067097250002,1.674769180725,9216
    21,	aligned_write_intel,./app 9728,1.710394420225,0.004830649438725942,1.711216582725,1.616421385,0.8222940000000001,1.702884727725,1.716198997725,9728
    22,	aligned_write_intel,./app 10240,1.747621195525,0.0044105965474729855,1.7490060662250002,1.6587037849999997,0.8418625000000001,1.738898860725,1.752752246725,10240
    23,	aligned_write_intel,./app 10752,1.7973505073250002,0.009087509474989484,1.7948968062250001,1.6992198850000002,0.8668296,1.785835865725,1.820053090725,10752
    24,	aligned_write_intel,./app 11264,1.8401240758249997,0.004902002939119291,1.838710456225,1.7370275849999999,0.8863577000000001,1.833990490725,1.846171011725,11264
    25,	aligned_write_intel,./app 11776,1.885039430025,0.006368318138411435,1.8828970962250002,1.803198685,0.9091075,1.878244078725,1.899692121725,11776
    26,	aligned_write_intel,./app 12288,1.9312706678250002,0.012485847365050247,1.926017372225,1.832565485,0.9322729000000001,1.9196810877250001,1.952926519725,12288
    27,	aligned_write_intel,./app 12800,1.975136305625,0.009428554887962005,1.9721306892250001,1.867983685,0.9587892,1.965366980725,1.992936701725,12800
    28,	aligned_write_intel,./app 13312,2.014618207825,0.006925549425757925,2.011507952725,1.9207288849999997,0.9769844999999998,2.0085468967250004,2.0276138727250004,13312
    29,	aligned_write_intel,./app 13824,2.0555211091250003,0.00599833722019822,2.0559020927250002,1.9679445850000001,0.9958627999999999,2.043025134725,2.064889463725,13824
    30,	aligned_write_intel,./app 14336,2.108086606025,0.01491704255940474,2.1079767297250003,2.0176860850000002,1.0195218000000001,2.085228098725,2.137351160725,14336
    31,	aligned_write_intel,./app 14848,2.147523237625,0.010107590149740199,2.143316579725,2.0615118850000003,1.0390348,2.1380500487250003,2.1725200567250003,14848
    32,	aligned_write_intel,./app 15360,2.189653055425,0.0036851812270032665,2.189742728225,2.0945649850000003,1.0629123999999999,2.185001885725,2.196981579725,15360
    33,	aligned_write_intel,./app 15872,2.233221319825,0.004455442850499845,2.2326913782250006,2.1254303850000005,1.0837921999999998,2.227532795725,2.2401149247250003,15872
    34,	aligned_write_intel,./app 16384,2.278112731625,0.003703214119366911,2.277637164225,2.179429385,1.1068379,2.2719781837250004,2.286094470725,16384
    35,	aligned_write_intel,./app 16896,2.321508139925,0.006540512229793058,2.3191972397250002,2.229711185,1.1282283,2.3150413527250002,2.337333230725,16896
    36,	aligned_write_intel,./app 17408,2.362540037225,0.008421172006997055,2.361166946725,2.286745785,1.1467013000000001,2.3557587947250003,2.384910591725,17408
    37,	aligned_write_intel,./app 17920,2.4086675960250004,0.009014428722785952,2.4058149272250002,2.313029085,1.1742375,2.4013919237250003,2.431824959725,17920
    38,	aligned_write_intel,./app 18432,2.451261899925,0.004167431329695212,2.4510482332250003,2.3624585849999997,1.1919323,2.4456283207250005,2.460309811725,18432
    39,	aligned_write_intel,./app 18944,2.496326271025,0.007887399113176518,2.4929504877250004,2.401287785,1.2151158,2.490636813725,2.516474418725,18944
    40,	aligned_write_intel,./app 19456,2.532593633325,0.007520410655558974,2.5305202587250006,2.4480120850000002,1.2343951999999998,2.522027049725,2.549224863725,19456
    41,	aligned_write_intel,./app 19968,2.573701716225,0.013063474488876086,2.5770253042250006,2.490033185,1.2534988999999999,2.5396238487250002,2.5869687857250003,19968
    42,	aligned_write_intel,./app 20480,2.6245200048250004,0.015763872915657413,2.6214650572250005,2.550332185,1.2829342,2.6071945657250004,2.663476509725,20480
    43,	aligned_write_intel,./app 20992,2.6689562708250003,0.013950775344475775,2.6632018902250003,2.5833269850000002,1.2999159,2.6556498357250002,2.694679566725,20992
    44,	aligned_write_intel,./app 21504,2.711169972125,0.013676654127028561,2.707874620725,2.6030768849999997,1.3229892999999997,2.6964965277250004,2.741419901725,21504
    45,	aligned_write_intel,./app 22016,2.7487476199250005,0.008001701852479661,2.7487722172250004,2.6469174850000003,1.3440762999999998,2.738808471725,2.7630787507250005,22016
    46,	aligned_write_intel,./app 22528,2.791096115225,0.008448872614694266,2.7901805977250005,2.7022417849999996,1.3656736999999999,2.7805376787250005,2.806290923725,22528
    47,	aligned_write_intel,./app 23040,2.8403170904250006,0.01104917662688483,2.8392910662250004,2.7492711850000005,1.388394,2.8234532707250004,2.863717094725,23040
    48,	aligned_write_intel,./app 23552,2.8842471344250002,0.007701446940119043,2.8806645232250006,2.7814817850000004,1.4119234,2.877129863725,2.901515346725,23552
    49,	aligned_write_intel,./app 24064,2.9224862172250003,0.007831761645989501,2.920642081725,2.8116023849999996,1.4288733000000002,2.9135375427250003,2.9411757797250004,24064
    50,	aligned_write_intel,./app 24576,2.9673818674250003,0.01018507265273637,2.9666178377250003,2.8692901849999997,1.4513495,2.9518886507250004,2.9858429927250003,24576
    51,	aligned_write_intel,./app 25088,3.004803403825,0.010921529897983171,3.004867963225,2.923671685,1.4701891999999999,2.989760644725,3.0254919467250003,25088
    52,	aligned_write_intel,./app 25600,3.0515104353250004,0.013897779920575849,3.046136578225,2.9578116850000002,1.4907032999999998,3.038868470725,3.082290848725,25600
    53,	aligned_write_intel,./app 26112,3.0953117047250003,0.013710624999048517,3.097626436225,3.005132685,1.5147347999999998,3.062212311725,3.115756390725,26112
    54,	aligned_write_intel,./app 26624,3.1414963727250003,0.011741317650216621,3.141098801225,3.0510718850000003,1.536436,3.1243435567250004,3.1652484717250005,26624
    55,	aligned_write_intel,./app 27136,3.1824826100250005,0.014021295182394337,3.178352143225,3.0995550849999995,1.5608261000000003,3.169210451725,3.218171432725,27136
    56,	aligned_write_intel,./app 27648,3.2216812986250005,0.013107154539361255,3.2195390337250003,3.1465658850000002,1.5769778000000003,3.206201182725,3.253638173725,27648
    57,	aligned_write_intel,./app 28160,3.266023095525,0.008490156974545691,3.2654524207250004,3.1799909850000003,1.6032495999999998,3.2550850277250003,3.2827607217250003,28160
    58,	aligned_write_intel,./app 28672,3.314043610425,0.02118745144242934,3.3067215517250004,3.209157285,1.6284553,3.2983862957250003,3.371174426725,28672
    59,	aligned_write_intel,./app 29184,3.355269949625,0.01084985504928167,3.354857230225,3.2681443850000003,1.6458648999999999,3.342952394725,3.381620812725,29184
    60,	aligned_write_intel,./app 29696,3.398553177325,0.0071731868590009734,3.400388840225,3.323823085,1.6660256,3.386276908725,3.4088953867250003,29696
    61,	aligned_write_intel,./app 30208,3.438429846025,0.007087987306588798,3.4362759117250006,3.3392687850000007,1.6892334000000002,3.431813742725,3.4535951427250002,30208
    62,	aligned_write_intel,./app 30720,3.483927117825,0.0055496302530762456,3.4830756917250003,3.3980994850000004,1.7085259000000002,3.4756407257250004,3.4918684367250004,30720
    63,	aligned_write_intel,./app 31232,3.5310354988250006,0.011290059542373714,3.527526104225,3.443531985,1.7308167,3.518342563725,3.5523942297250004,31232
    64,	aligned_write_intel,./app 31744,3.563739300825,0.007013007512599125,3.561539104225,3.4595446849999996,1.7474485999999998,3.5551425027250003,3.5773030137250004,31744
    65,	aligned_write_intel,./app 32256,3.6063157595250006,0.006986527125423148,3.6075070202250004,3.5192637849999997,1.7712387,3.5929586017250004,3.618206479725,32256
    66,	aligned_write_intel,./app 32768,3.6477980007250004,0.005785475035504771,3.647913039725,3.558053785,1.7910987999999999,3.639290244725,3.657398671725,32768
      	


==> plots/memcpy/csv/memcpy_iu.csv <==
# bench,command,mean,stddev,median,user,time,min,max,size
misaligned_write_intel,./app 0,0.8775766219300001,0.003988219274717668,0.87795884983,0.7847010699999999,0.4058908,0.8723272553300001,0.88399417933,0
misaligned_write_intel,./app 512,1.08453800053,0.007443976866723432,1.0821697613299999,0.9927574699999999,0.5103068,1.07800043333,1.10341926633,512
misaligned_write_intel,./app 1024,1.29051017463,0.005708335884155505,1.28981198933,1.18867147,0.6145446000000001,1.28163867333,1.29996835633,1024
misaligned_write_intel,./app 1536,1.49368663723,0.0038932773584793713,1.49189999433,1.39919297,0.7142615,1.48943530233,1.5004743793300002,1536
misaligned_write_intel,./app 2048,1.69653791203,0.006934470964880807,1.69463930933,1.59684917,0.8143987000000001,1.6899183213300002,1.71230195533,2048
misaligned_write_intel,./app 2560,1.90365608623,0.007162328778196841,1.9020129308300002,1.8084926700000001,0.9172644999999999,1.89664204533,1.9212621653300002,2560
misaligned_write_intel,./app 3072,2.10697530513,0.008782326278278414,2.10363202233,2.01859717,1.0192517,2.0988488023299996,2.12590220433,3072
misaligned_write_intel,./app 3584,2.3068586321299995,0.008334452799519916,2.3061257613299997,2.2041243699999997,1.1214781999999999,2.29658777033,2.3259562043299997,3584
misaligned_write_intel,./app 4096,2.5088788605299994,0.01102627560787194,2.50674791833,2.41431887,1.2208858,2.4891801773299997,2.5267427403299996,4096
misaligned_write_intel,./app 4608,2.7127077884299995,0.004389811886897276,2.7112513498299995,2.63269607,1.3238161,2.70716658333,2.72000840733,4608
misaligned_write_intel,./app 5120,2.9212525889300003,0.009659096975441057,2.92018336583,2.8381490700000005,1.4266362,2.90951007233,2.9432087983299997,5120
misaligned_write_intel,./app 5632,3.11579078893,0.004753231307758451,3.1143504033299996,3.02646077,1.5247237999999999,3.1095144493299998,3.12487906233,5632
misaligned_write_intel,./app 6144,3.332109579429999,0.017965721716064816,3.3267277883299995,3.24424207,1.6303153,3.3143663423299996,3.3664092433299997,6144
misaligned_write_intel,./app 6656,3.53130565313,0.018547281862951244,3.52368297533,3.4532493699999995,1.7328603999999999,3.51063894333,3.55996571833,6656
misaligned_write_intel,./app 7168,3.74947123063,0.03437771876952627,3.73310259783,3.6719700700000004,1.8382613000000003,3.7143591153299997,3.8061682333299998,7168
misaligned_write_intel,./app 7680,3.93548852223,0.01497845811581147,3.9329624123299998,3.86364727,1.9382939999999997,3.91888286933,3.9593489043299996,7680
misaligned_write_intel,./app 8192,4.14000018953,0.022059879090335445,4.130030673829999,4.06571727,2.0343042000000002,4.1201344213299995,4.18372118733,8192
misaligned_write_intel,./app 8704,4.33223699253,0.017083833104161263,4.33313959733,4.253557669999999,2.1320224,4.29482358033,4.3573476723299995,8704
misaligned_write_intel,./app 9216,4.53899024713,0.014039690254526777,4.542457382329999,4.47915657,2.2361493,4.50292678933,4.55365676233,9216
misaligned_write_intel,./app 9728,4.73805201183,0.004001524630877355,4.73798125283,4.66536767,2.3357541,4.73285450933,4.74342288933,9728
misaligned_write_intel,./app 10240,4.945431815229999,0.015289465510342047,4.94104128233,4.87699207,2.4413444,4.93209504033,4.98628098033,10240
misaligned_write_intel,./app 10752,5.16429422193,0.020585875259142534,5.15726451533,5.100267069999999,2.5500519000000006,5.14128465733,5.19614604633,10752
misaligned_write_intel,./app 11264,5.360433349629999,0.022280870787855688,5.36229353683,5.29174117,2.6470896999999995,5.31731734833,5.39312540033,11264
misaligned_write_intel,./app 11776,5.56244707793,0.02195617294569583,5.5537410208299995,5.48048427,2.7470094999999994,5.54632125933,5.61398442033,11776
misaligned_write_intel,./app 12288,5.76600769303,0.012104272767142033,5.76314177283,5.68487457,2.8428749,5.74996605633,5.794686738329999,12288
misaligned_write_intel,./app 12800,5.96394573243,0.012221464691885875,5.95939274683,5.89981377,2.9507981,5.95281779933,5.99218419533,12800
misaligned_write_intel,./app 13312,6.165510723230001,0.007608642625369547,6.16308333783,6.099040869999999,3.0520533999999997,6.15816776233,6.18370027133,13312
misaligned_write_intel,./app 13824,6.36603891253,0.03104962866710992,6.36811979333,6.29361727,3.1443828000000003,6.3147221043299995,6.41100866333,13824
misaligned_write_intel,./app 14336,6.579828313929999,0.018113115547766522,6.57320834183,6.52552527,3.2583073,6.56641533233,6.6223648933299994,14336
misaligned_write_intel,./app 14848,6.78725911043,0.013217181419196113,6.78228429233,6.73129407,3.3593691999999997,6.776668369329999,6.81946483733,14848
misaligned_write_intel,./app 15360,6.980769785129999,0.01359194121002166,6.97978781483,6.913876669999999,3.459747,6.96306182033,7.01125491833,15360
misaligned_write_intel,./app 15872,7.185444694729999,0.016679676577626965,7.177418029829999,7.14682947,3.5630896,7.17375563033,7.21661517233,15872
misaligned_write_intel,./app 16384,7.39467532113,0.017967420532763515,7.38980833633,7.35408757,3.671181,7.37710267333,7.42553802233,16384
misaligned_write_intel,./app 16896,7.590775767230001,0.008889288676263683,7.58791220733,7.549205269999999,3.7637350999999994,7.584004248329999,7.61440502333,16896
misaligned_write_intel,./app 17408,7.8273352996300005,0.03805995664982827,7.81711209833,7.7915886699999986,3.8766579,7.7839716893299995,7.88647676433,17408
misaligned_write_intel,./app 17920,8.01707739633,0.04225452670742479,7.99579557433,7.979917769999998,3.9721474,7.98810782433,8.11678821633,17920
misaligned_write_intel,./app 18432,8.21601762663,0.031735604967858815,8.20395039233,8.167630469999999,4.073373200000001,8.18635860833,8.26882001833,18432
misaligned_write_intel,./app 18944,8.413935669930002,0.025594871980508693,8.407030061330001,8.345636469999999,4.178562299999999,8.392887287330002,8.481567565330002,18944
misaligned_write_intel,./app 19456,8.63235668063,0.03421728692328851,8.619953768830001,8.57631197,4.282391200000001,8.59586282633,8.686840089330001,19456
misaligned_write_intel,./app 19968,8.82761840983,0.03313345254512026,8.82102420283,8.776331070000001,4.3718515,8.79605109233,8.88426887333,19968
misaligned_write_intel,./app 20480,9.013670500330003,0.019800120256095136,9.005891032330002,8.97101247,4.4723826,8.99161173433,9.05468655133,20480
misaligned_write_intel,./app 20992,9.243070944330002,0.04798331006931273,9.231660951330001,9.21722537,4.5745172,9.19987348233,9.346832100330001,20992
misaligned_write_intel,./app 21504,9.42998354783,0.03258724931109148,9.42249458733,9.395256970000002,4.6789237,9.39490104633,9.50031096933,21504
misaligned_write_intel,./app 22016,9.64091076673,0.033350993705689835,9.63666438983,9.601382669999998,4.791528699999999,9.60217258433,9.70140249233,22016
misaligned_write_intel,./app 22528,9.83998471423,0.027263221181613163,9.831800801330001,9.79391587,4.8859157,9.80972868933,9.894309269330002,22528
misaligned_write_intel,./app 23040,10.046172683429997,0.020174705887515763,10.05573624533,10.030404469999999,4.9998079,10.018972461330002,10.069716655330001,23040
misaligned_write_intel,./app 23552,10.25304227773,0.01721245839943765,10.25187060783,10.20355977,5.0877742,10.22627092533,10.28499165733,23552
misaligned_write_intel,./app 24064,10.458642965330002,0.04621511280540116,10.45509828333,10.440978670000002,5.201856300000001,10.373478236330001,10.548861321330001,24064
misaligned_write_intel,./app 24576,10.669623457430001,0.03210741772286396,10.654160870830001,10.676422469999999,5.298752899999999,10.64018593533,10.72963471833,24576
misaligned_write_intel,./app 25088,10.85747286813,0.03458395243315661,10.85070815683,10.836949869999998,5.3932237,10.82127648033,10.939237342330001,25088
misaligned_write_intel,./app 25600,11.07385806083,0.03720053327202835,11.05668679533,11.044380569999998,5.5084459,11.03590439633,11.144214761330002,25600
misaligned_write_intel,./app 26112,11.26987418103,0.027004028367711132,11.27085633083,11.24609217,5.6027743,11.235352314330001,11.30528835333,26112
misaligned_write_intel,./app 26624,11.45307351573,0.02062784814243355,11.45283508683,11.43810937,5.6869897,11.42703482533,11.498781807330001,26624
misaligned_write_intel,./app 27136,11.660717030730002,0.03789732560341109,11.64550538783,11.64095397,5.804133900000001,11.622713508330001,11.73511545433,27136
misaligned_write_intel,./app 27648,11.84971988453,0.014700011173074306,11.84785489083,11.80579757,5.895150299999999,11.830803350330001,11.884965511330002,27648
misaligned_write_intel,./app 28160,12.03982142523,0.04449752619172628,12.039938650829999,12.018198170000002,5.9807131999999985,11.95652585933,12.106429297330001,28160
misaligned_write_intel,./app 28672,12.25307371333,0.023233017300764235,12.254229555830001,12.264961369999998,6.093485599999999,12.225101409330001,12.30200637133,28672
misaligned_write_intel,./app 29184,12.46431743403,0.034792073770316276,12.456583299330001,12.459838770000001,6.1971072000000005,12.431779726330001,12.55187663033,29184
misaligned_write_intel,./app 29696,12.653226453029998,0.01762711982189751,12.65129186983,12.637693570000001,6.295086899999999,12.63144954733,12.68610641333,29696
misaligned_write_intel,./app 30208,12.87399765183,0.044551496484651586,12.859686226330002,12.85072267,6.410334399999999,12.830933481330002,12.96788079833,30208
misaligned_write_intel,./app 30720,13.070043709930001,0.03210215843480535,13.057022197830001,13.07070157,6.5028778,13.04052187733,13.13867268033,30720
misaligned_write_intel,./app 31232,13.276336128130001,0.026211287384981876,13.27189530933,13.25951787,6.606702199999999,13.244262835330002,13.33486910933,31232
misaligned_write_intel,./app 31744,13.46413597143,0.013375331765599251,13.46376176983,13.465215570000002,6.701715,13.44117558333,13.484894383330001,31744
misaligned_write_intel,./app 32256,13.68985626683,0.04039689037822004,13.684897707330002,13.68722637,6.824658199999999,13.64418236733,13.756407954330001,32256
misaligned_write_intel,./app 32768,13.875259239330001,0.01890698227074304,13.86887175283,13.87905107,6.902472,13.857312276330001,13.91001862633,32768


==> plots/memcpy/csv/memcpy_iu_nl.csv <==
     1,	# bench,command,mean,stddev,median,user,time,min,max,size
     2,	misaligned_write_intel,./app 0,0.8775766219300001,0.003988219274717668,0.87795884983,0.7847010699999999,0.4058908,0.8723272553300001,0.88399417933,0
     3,	misaligned_write_intel,./app 512,1.08453800053,0.007443976866723432,1.0821697613299999,0.9927574699999999,0.5103068,1.07800043333,1.10341926633,512
     4,	misaligned_write_intel,./app 1024,1.29051017463,0.005708335884155505,1.28981198933,1.18867147,0.6145446000000001,1.28163867333,1.29996835633,1024
     5,	misaligned_write_intel,./app 1536,1.49368663723,0.0038932773584793713,1.49189999433,1.39919297,0.7142615,1.48943530233,1.5004743793300002,1536
     6,	misaligned_write_intel,./app 2048,1.69653791203,0.006934470964880807,1.69463930933,1.59684917,0.8143987000000001,1.6899183213300002,1.71230195533,2048
     7,	misaligned_write_intel,./app 2560,1.90365608623,0.007162328778196841,1.9020129308300002,1.8084926700000001,0.9172644999999999,1.89664204533,1.9212621653300002,2560
     8,	misaligned_write_intel,./app 3072,2.10697530513,0.008782326278278414,2.10363202233,2.01859717,1.0192517,2.0988488023299996,2.12590220433,3072
     9,	misaligned_write_intel,./app 3584,2.3068586321299995,0.008334452799519916,2.3061257613299997,2.2041243699999997,1.1214781999999999,2.29658777033,2.3259562043299997,3584
    10,	misaligned_write_intel,./app 4096,2.5088788605299994,0.01102627560787194,2.50674791833,2.41431887,1.2208858,2.4891801773299997,2.5267427403299996,4096
    11,	misaligned_write_intel,./app 4608,2.7127077884299995,0.004389811886897276,2.7112513498299995,2.63269607,1.3238161,2.70716658333,2.72000840733,4608
    12,	misaligned_write_intel,./app 5120,2.9212525889300003,0.009659096975441057,2.92018336583,2.8381490700000005,1.4266362,2.90951007233,2.9432087983299997,5120
    13,	misaligned_write_intel,./app 5632,3.11579078893,0.004753231307758451,3.1143504033299996,3.02646077,1.5247237999999999,3.1095144493299998,3.12487906233,5632
    14,	misaligned_write_intel,./app 6144,3.332109579429999,0.017965721716064816,3.3267277883299995,3.24424207,1.6303153,3.3143663423299996,3.3664092433299997,6144
    15,	misaligned_write_intel,./app 6656,3.53130565313,0.018547281862951244,3.52368297533,3.4532493699999995,1.7328603999999999,3.51063894333,3.55996571833,6656
    16,	misaligned_write_intel,./app 7168,3.74947123063,0.03437771876952627,3.73310259783,3.6719700700000004,1.8382613000000003,3.7143591153299997,3.8061682333299998,7168
    17,	misaligned_write_intel,./app 7680,3.93548852223,0.01497845811581147,3.9329624123299998,3.86364727,1.9382939999999997,3.91888286933,3.9593489043299996,7680
    18,	misaligned_write_intel,./app 8192,4.14000018953,0.022059879090335445,4.130030673829999,4.06571727,2.0343042000000002,4.1201344213299995,4.18372118733,8192
    19,	misaligned_write_intel,./app 8704,4.33223699253,0.017083833104161263,4.33313959733,4.253557669999999,2.1320224,4.29482358033,4.3573476723299995,8704
    20,	misaligned_write_intel,./app 9216,4.53899024713,0.014039690254526777,4.542457382329999,4.47915657,2.2361493,4.50292678933,4.55365676233,9216
    21,	misaligned_write_intel,./app 9728,4.73805201183,0.004001524630877355,4.73798125283,4.66536767,2.3357541,4.73285450933,4.74342288933,9728
    22,	misaligned_write_intel,./app 10240,4.945431815229999,0.015289465510342047,4.94104128233,4.87699207,2.4413444,4.93209504033,4.98628098033,10240
    23,	misaligned_write_intel,./app 10752,5.16429422193,0.020585875259142534,5.15726451533,5.100267069999999,2.5500519000000006,5.14128465733,5.19614604633,10752
    24,	misaligned_write_intel,./app 11264,5.360433349629999,0.022280870787855688,5.36229353683,5.29174117,2.6470896999999995,5.31731734833,5.39312540033,11264
    25,	misaligned_write_intel,./app 11776,5.56244707793,0.02195617294569583,5.5537410208299995,5.48048427,2.7470094999999994,5.54632125933,5.61398442033,11776
    26,	misaligned_write_intel,./app 12288,5.76600769303,0.012104272767142033,5.76314177283,5.68487457,2.8428749,5.74996605633,5.794686738329999,12288
    27,	misaligned_write_intel,./app 12800,5.96394573243,0.012221464691885875,5.95939274683,5.89981377,2.9507981,5.95281779933,5.99218419533,12800
    28,	misaligned_write_intel,./app 13312,6.165510723230001,0.007608642625369547,6.16308333783,6.099040869999999,3.0520533999999997,6.15816776233,6.18370027133,13312
    29,	misaligned_write_intel,./app 13824,6.36603891253,0.03104962866710992,6.36811979333,6.29361727,3.1443828000000003,6.3147221043299995,6.41100866333,13824
    30,	misaligned_write_intel,./app 14336,6.579828313929999,0.018113115547766522,6.57320834183,6.52552527,3.2583073,6.56641533233,6.6223648933299994,14336
    31,	misaligned_write_intel,./app 14848,6.78725911043,0.013217181419196113,6.78228429233,6.73129407,3.3593691999999997,6.776668369329999,6.81946483733,14848
    32,	misaligned_write_intel,./app 15360,6.980769785129999,0.01359194121002166,6.97978781483,6.913876669999999,3.459747,6.96306182033,7.01125491833,15360
    33,	misaligned_write_intel,./app 15872,7.185444694729999,0.016679676577626965,7.177418029829999,7.14682947,3.5630896,7.17375563033,7.21661517233,15872
    34,	misaligned_write_intel,./app 16384,7.39467532113,0.017967420532763515,7.38980833633,7.35408757,3.671181,7.37710267333,7.42553802233,16384
    35,	misaligned_write_intel,./app 16896,7.590775767230001,0.008889288676263683,7.58791220733,7.549205269999999,3.7637350999999994,7.584004248329999,7.61440502333,16896
    36,	misaligned_write_intel,./app 17408,7.8273352996300005,0.03805995664982827,7.81711209833,7.7915886699999986,3.8766579,7.7839716893299995,7.88647676433,17408
    37,	misaligned_write_intel,./app 17920,8.01707739633,0.04225452670742479,7.99579557433,7.979917769999998,3.9721474,7.98810782433,8.11678821633,17920
    38,	misaligned_write_intel,./app 18432,8.21601762663,0.031735604967858815,8.20395039233,8.167630469999999,4.073373200000001,8.18635860833,8.26882001833,18432
    39,	misaligned_write_intel,./app 18944,8.413935669930002,0.025594871980508693,8.407030061330001,8.345636469999999,4.178562299999999,8.392887287330002,8.481567565330002,18944
    40,	misaligned_write_intel,./app 19456,8.63235668063,0.03421728692328851,8.619953768830001,8.57631197,4.282391200000001,8.59586282633,8.686840089330001,19456
    41,	misaligned_write_intel,./app 19968,8.82761840983,0.03313345254512026,8.82102420283,8.776331070000001,4.3718515,8.79605109233,8.88426887333,19968
    42,	misaligned_write_intel,./app 20480,9.013670500330003,0.019800120256095136,9.005891032330002,8.97101247,4.4723826,8.99161173433,9.05468655133,20480
    43,	misaligned_write_intel,./app 20992,9.243070944330002,0.04798331006931273,9.231660951330001,9.21722537,4.5745172,9.19987348233,9.346832100330001,20992
    44,	misaligned_write_intel,./app 21504,9.42998354783,0.03258724931109148,9.42249458733,9.395256970000002,4.6789237,9.39490104633,9.50031096933,21504
    45,	misaligned_write_intel,./app 22016,9.64091076673,0.033350993705689835,9.63666438983,9.601382669999998,4.791528699999999,9.60217258433,9.70140249233,22016
    46,	misaligned_write_intel,./app 22528,9.83998471423,0.027263221181613163,9.831800801330001,9.79391587,4.8859157,9.80972868933,9.894309269330002,22528
    47,	misaligned_write_intel,./app 23040,10.046172683429997,0.020174705887515763,10.05573624533,10.030404469999999,4.9998079,10.018972461330002,10.069716655330001,23040
    48,	misaligned_write_intel,./app 23552,10.25304227773,0.01721245839943765,10.25187060783,10.20355977,5.0877742,10.22627092533,10.28499165733,23552
    49,	misaligned_write_intel,./app 24064,10.458642965330002,0.04621511280540116,10.45509828333,10.440978670000002,5.201856300000001,10.373478236330001,10.548861321330001,24064
    50,	misaligned_write_intel,./app 24576,10.669623457430001,0.03210741772286396,10.654160870830001,10.676422469999999,5.298752899999999,10.64018593533,10.72963471833,24576
    51,	misaligned_write_intel,./app 25088,10.85747286813,0.03458395243315661,10.85070815683,10.836949869999998,5.3932237,10.82127648033,10.939237342330001,25088
    52,	misaligned_write_intel,./app 25600,11.07385806083,0.03720053327202835,11.05668679533,11.044380569999998,5.5084459,11.03590439633,11.144214761330002,25600
    53,	misaligned_write_intel,./app 26112,11.26987418103,0.027004028367711132,11.27085633083,11.24609217,5.6027743,11.235352314330001,11.30528835333,26112
    54,	misaligned_write_intel,./app 26624,11.45307351573,0.02062784814243355,11.45283508683,11.43810937,5.6869897,11.42703482533,11.498781807330001,26624
    55,	misaligned_write_intel,./app 27136,11.660717030730002,0.03789732560341109,11.64550538783,11.64095397,5.804133900000001,11.622713508330001,11.73511545433,27136
    56,	misaligned_write_intel,./app 27648,11.84971988453,0.014700011173074306,11.84785489083,11.80579757,5.895150299999999,11.830803350330001,11.884965511330002,27648
    57,	misaligned_write_intel,./app 28160,12.03982142523,0.04449752619172628,12.039938650829999,12.018198170000002,5.9807131999999985,11.95652585933,12.106429297330001,28160
    58,	misaligned_write_intel,./app 28672,12.25307371333,0.023233017300764235,12.254229555830001,12.264961369999998,6.093485599999999,12.225101409330001,12.30200637133,28672
    59,	misaligned_write_intel,./app 29184,12.46431743403,0.034792073770316276,12.456583299330001,12.459838770000001,6.1971072000000005,12.431779726330001,12.55187663033,29184
    60,	misaligned_write_intel,./app 29696,12.653226453029998,0.01762711982189751,12.65129186983,12.637693570000001,6.295086899999999,12.63144954733,12.68610641333,29696
    61,	misaligned_write_intel,./app 30208,12.87399765183,0.044551496484651586,12.859686226330002,12.85072267,6.410334399999999,12.830933481330002,12.96788079833,30208
    62,	misaligned_write_intel,./app 30720,13.070043709930001,0.03210215843480535,13.057022197830001,13.07070157,6.5028778,13.04052187733,13.13867268033,30720
    63,	misaligned_write_intel,./app 31232,13.276336128130001,0.026211287384981876,13.27189530933,13.25951787,6.606702199999999,13.244262835330002,13.33486910933,31232
    64,	misaligned_write_intel,./app 31744,13.46413597143,0.013375331765599251,13.46376176983,13.465215570000002,6.701715,13.44117558333,13.484894383330001,31744
    65,	misaligned_write_intel,./app 32256,13.68985626683,0.04039689037822004,13.684897707330002,13.68722637,6.824658199999999,13.64418236733,13.756407954330001,32256
    66,	misaligned_write_intel,./app 32768,13.875259239330001,0.01890698227074304,13.86887175283,13.87905107,6.902472,13.857312276330001,13.91001862633,32768


==> plots/memcpy/csv/memcpy_ma.csv <==
# bench,command,mean,stddev,median,user,time,min,max,size
aligned_write_me,./app 512,0.8804126257750001,0.0026430527379076333,0.879776607075,0.7823610700000001,0.40754480000000004,0.8773669515750001,0.887118654575,512
aligned_write_me,./app 1024,0.8839204106750002,0.0033777661345365793,0.8829023880750001,0.78728677,0.41054250000000003,0.8795857375750001,0.8904586225750001,1024
aligned_write_me,./app 1536,0.884167616275,0.0025616262111547703,0.8844533730750002,0.7815570700000001,0.4087912,0.8786999605750001,0.8871136765750001,1536
aligned_write_me,./app 2048,0.888163446875,0.003288621299491393,0.8875499900750001,0.80076357,0.4114114,0.8836815275750001,0.8936904705750001,2048
aligned_write_me,./app 2560,0.8900058585750001,0.003957209901331099,0.888927596075,0.79045067,0.4129069,0.885403053575,0.898877076575,2560
aligned_write_me,./app 3072,0.892481866975,0.0032344465654126566,0.8911238185750001,0.79165817,0.413818,0.8889110335750001,0.8981587535750001,3072
aligned_write_me,./app 3584,0.8936965419749999,0.002283030544208587,0.8930384235750001,0.7898053700000001,0.4146071,0.8907319745750001,0.898395010575,3584
aligned_write_me,./app 4096,0.8955809830749999,0.003868723351807849,0.8963300630750001,0.79675517,0.41518549999999993,0.8861012195750001,0.8999306235750001,4096
aligned_write_me,./app 4608,0.899150757475,0.0019410127555972456,0.899214008575,0.80028007,0.41726929999999995,0.8966299935750001,0.902200306575,4608
aligned_write_me,./app 5120,0.902326466575,0.0026691209991558866,0.9028656745750001,0.8052409700000001,0.41840469999999996,0.8974809675750001,0.9055105155750001,5120
aligned_write_me,./app 5632,0.9047570367750002,0.002266752162256964,0.903939335075,0.8019435699999999,0.4194729,0.9025708295750001,0.9102072535750001,5632
aligned_write_me,./app 6144,0.9067793233750001,0.0018966629271575707,0.9071573855750001,0.8138045700000001,0.42142229999999997,0.9035019955750001,0.9094803035750001,6144
aligned_write_me,./app 6656,0.9094824379750002,0.0024717820535758686,0.9086782470750001,0.8023215699999999,0.42185259999999997,0.9062664145750001,0.913677862575,6656
aligned_write_me,./app 7168,0.9120899868750001,0.0026415657979200783,0.911930364075,0.8100639700000001,0.4237588,0.9075194335750001,0.9165154675750001,7168
aligned_write_me,./app 7680,0.915627113275,0.001806489481823797,0.915677775075,0.8192521699999998,0.4254239,0.913359975575,0.9184110105750001,7680
aligned_write_me,./app 8192,0.9190286273750002,0.0023606563066312968,0.9187643765750001,0.82673767,0.42737410000000003,0.9150757305750001,0.9240600745750001,8192
aligned_write_me,./app 8704,0.920859533475,0.003558807040101578,0.921534579075,0.82452107,0.4275157,0.9159908895750001,0.9273911495750001,8704
aligned_write_me,./app 9216,0.9257280490750001,0.005799997080937743,0.924372907575,0.8262496699999999,0.431666,0.920206823575,0.9389990145750001,9216
aligned_write_me,./app 9728,0.926816774475,0.0024609799920975732,0.9275636005750001,0.83382437,0.43149139999999997,0.9225392825750001,0.9295933495750001,9728
aligned_write_me,./app 10240,0.930366345475,0.004994228744699095,0.9285530885750001,0.82555017,0.43277869999999996,0.9253278285750001,0.9388444695750001,10240
aligned_write_me,./app 10752,0.931922411375,0.004161322704850074,0.9308460710750001,0.8296643699999999,0.43392,0.9270094875750001,0.9413991485750001,10752
aligned_write_me,./app 11264,0.9360847980750002,0.0033893209212125077,0.9363387995750001,0.8352900699999999,0.4348878,0.9323070155750001,0.9423912835750001,11264
aligned_write_me,./app 11776,0.939424623775,0.004559639609558209,0.9382944940750001,0.8411926699999999,0.43754430000000005,0.933004783575,0.9503279055750001,11776
aligned_write_me,./app 12288,0.940576496075,0.003536984740841685,0.9406497890750001,0.83397267,0.43817010000000006,0.9362146935750001,0.9451846825750001,12288
aligned_write_me,./app 12800,0.9454747365750003,0.003238780937927497,0.9452470160750002,0.8494104699999999,0.4400141000000001,0.9405398395750001,0.950726132575,12800
aligned_write_me,./app 13312,0.945273792675,0.0034685792234200423,0.944395914075,0.85005247,0.43954640000000006,0.9417007015750001,0.951939741575,13312
aligned_write_me,./app 13824,0.948531614275,0.0021263003164277198,0.9482569565750001,0.8463761700000001,0.44219539999999996,0.9453971145750001,0.953800879575,13824
aligned_write_me,./app 14336,0.954007576075,0.005015485041275338,0.9536565320750001,0.8578198699999999,0.4447423,0.9463462615750001,0.9623783455750001,14336
aligned_write_me,./app 14848,0.9546269886750001,0.004871539190957747,0.953531702075,0.85763167,0.44447030000000004,0.9486339985750001,0.9636943435750001,14848
aligned_write_me,./app 15360,0.9572860196750002,0.0023698147634804495,0.9570262770750001,0.86036687,0.44695930000000006,0.9542233895750001,0.9617531185750001,15360
aligned_write_me,./app 15872,0.959589017775,0.004145586071012107,0.9602853500750002,0.85958077,0.44703779999999993,0.9513359495750001,0.9650580475750001,15872
aligned_write_me,./app 16384,0.9629653762749999,0.004633635677396501,0.9610162165750001,0.8672956700000001,0.44901849999999993,0.9582712765750001,0.9716633515750001,16384
aligned_write_me,./app 16896,0.9640939699750002,0.005396509211587052,0.9647952335750001,0.86320047,0.44894470000000003,0.9547311005750001,0.9709264165750001,16896
aligned_write_me,./app 17408,0.9667130771750001,0.004508956775160139,0.9639723655750001,0.8675136699999999,0.45158000000000004,0.9628219735750001,0.9750046825750001,17408
aligned_write_me,./app 17920,0.9684405095750002,0.004712883829918876,0.9681514360750001,0.86597697,0.45206789999999997,0.9630197625750001,0.9761954745750001,17920
aligned_write_me,./app 18432,0.9735932608750002,0.003305564592779758,0.973871500575,0.87742807,0.4541939000000001,0.968706226575,0.9798161085750001,18432
aligned_write_me,./app 18944,0.9721476123750001,0.004059846863851814,0.9714164495750002,0.8758467699999999,0.45318120000000006,0.967811078575,0.9800192875750001,18944
aligned_write_me,./app 19456,0.9731404289750001,0.0030219795209796723,0.9733530245750002,0.87028587,0.45476269999999996,0.9692503055750001,0.9788558115750001,19456
aligned_write_me,./app 19968,0.9773279498750002,0.0035634898919989473,0.9779536925750001,0.87537477,0.45575409999999994,0.9725821415750001,0.9824113845750001,19968
aligned_write_me,./app 20480,0.983656273275,0.007748203815859579,0.9849370235750001,0.8848042700000001,0.46163990000000005,0.9726664045750001,1.000366698575,20480
aligned_write_me,./app 20992,0.9834314945750002,0.004229883218915814,0.9834234585750001,0.8884395700000001,0.45920449999999996,0.9779471215750001,0.9899383615750001,20992
aligned_write_me,./app 21504,0.9909345810750001,0.003800045850154926,0.990098896575,0.89668677,0.46141689999999996,0.9858299935750001,0.9973198735750001,21504
aligned_write_me,./app 22016,0.9896054611750001,0.0043231725668544975,0.988333656075,0.8916691700000001,0.4627122000000001,0.9854533435750001,0.9962859755750001,22016
aligned_write_me,./app 22528,0.9966150281750001,0.008765795802336999,0.9947406245750001,0.90374507,0.46552190000000004,0.988510059575,1.018077779575,22528
aligned_write_me,./app 23040,0.9970569485750002,0.00461071159157633,0.9958201495750001,0.8916815699999999,0.465504,0.9924649295750001,1.004729061575,23040
aligned_write_me,./app 23552,1.000258737775,0.006966409523815587,1.000392913075,0.90161067,0.46540299999999996,0.9900494125750001,1.010875202575,23552
aligned_write_me,./app 24064,1.0035137288750002,0.00807037801974184,1.001010562575,0.9026359699999998,0.4691903,0.9945654005750001,1.019140043575,24064
aligned_write_me,./app 24576,1.008390886875,0.007747473445028625,1.007924702575,0.9186537699999999,0.4715123,0.9966521825750001,1.020430641575,24576
aligned_write_me,./app 25088,1.004546275375,0.005412065670546812,1.004568278575,0.90693357,0.46982539999999995,0.995857208575,1.016529936575,25088
aligned_write_me,./app 25600,1.008081626575,0.006253245536682539,1.008274712075,0.91430367,0.47141189999999994,0.9972667485750001,1.021601123575,25600
aligned_write_me,./app 26112,1.007973580475,0.005714842428237404,1.009356826575,0.90643477,0.47163570000000005,0.9999268425750001,1.016038457575,26112
aligned_write_me,./app 26624,1.014014204875,0.004237228846255397,1.014360795075,0.91574807,0.47351209999999994,1.007810196575,1.022362971575,26624
aligned_write_me,./app 27136,1.016773490375,0.003770367213409834,1.016197752075,0.9066388699999999,0.4770487,1.012570300575,1.023152209575,27136
aligned_write_me,./app 27648,1.022080842475,0.007845661031973775,1.022008076075,0.9261928700000001,0.47903400000000007,1.008763354575,1.034701470575,27648
aligned_write_me,./app 28160,1.0223220701750002,0.004134132967417855,1.021545646075,0.9218915699999999,0.47999290000000006,1.017049088575,1.028280645575,28160
aligned_write_me,./app 28672,1.0266481743750002,0.0037944864303321225,1.0258630905750001,0.9311594699999999,0.48026180000000007,1.019808157575,1.031570656575,28672
aligned_write_me,./app 29184,1.025872783475,0.0032273906020585785,1.0260380475750002,0.93315377,0.47951560000000004,1.019699498575,1.031481445575,29184
aligned_write_me,./app 29696,1.028936037075,0.008096185812991503,1.0275347515750002,0.93142567,0.48354850000000005,1.020222867575,1.046319125575,29696
aligned_write_me,./app 30208,1.0313683176750001,0.004709432343648886,1.030270053575,0.9329515699999998,0.48620979999999997,1.0249660305750001,1.042129665575,30208
aligned_write_me,./app 30720,1.0324014107750001,0.003936929696089682,1.031530498075,0.9360070700000002,0.4829732,1.0274498945750001,1.038523839575,30720
aligned_write_me,./app 31232,1.0378224471750002,0.007729443633157044,1.0374131905750001,0.93967727,0.4877116,1.026723586575,1.0506308285750001,31232
aligned_write_me,./app 31744,1.038255747675,0.008370631607442036,1.040897705575,0.9459385699999998,0.4858633,1.0269763515750001,1.051720737575,31744
aligned_write_me,./app 32256,1.039350536975,0.007888008011232754,1.036703951075,0.94080877,0.48881699999999995,1.029727603575,1.054751811575,32256
aligned_write_me,./app 32768,1.0430400574749998,0.007953573923060953,1.042717170575,0.9437683699999999,0.4900314999999999,1.028948727575,1.0546102345750001,32768



==> plots/memcpy/csv/memcpy_ma_nl.csv <==
     1,	# bench,command,mean,stddev,median,user,time,min,max,size
     2,	aligned_write_me,./app 512,0.8804126257750001,0.0026430527379076333,0.879776607075,0.7823610700000001,0.40754480000000004,0.8773669515750001,0.887118654575,512
     3,	aligned_write_me,./app 1024,0.8839204106750002,0.0033777661345365793,0.8829023880750001,0.78728677,0.41054250000000003,0.8795857375750001,0.8904586225750001,1024
     4,	aligned_write_me,./app 1536,0.884167616275,0.0025616262111547703,0.8844533730750002,0.7815570700000001,0.4087912,0.8786999605750001,0.8871136765750001,1536
     5,	aligned_write_me,./app 2048,0.888163446875,0.003288621299491393,0.8875499900750001,0.80076357,0.4114114,0.8836815275750001,0.8936904705750001,2048
     6,	aligned_write_me,./app 2560,0.8900058585750001,0.003957209901331099,0.888927596075,0.79045067,0.4129069,0.885403053575,0.898877076575,2560
     7,	aligned_write_me,./app 3072,0.892481866975,0.0032344465654126566,0.8911238185750001,0.79165817,0.413818,0.8889110335750001,0.8981587535750001,3072
     8,	aligned_write_me,./app 3584,0.8936965419749999,0.002283030544208587,0.8930384235750001,0.7898053700000001,0.4146071,0.8907319745750001,0.898395010575,3584
     9,	aligned_write_me,./app 4096,0.8955809830749999,0.003868723351807849,0.8963300630750001,0.79675517,0.41518549999999993,0.8861012195750001,0.8999306235750001,4096
    10,	aligned_write_me,./app 4608,0.899150757475,0.0019410127555972456,0.899214008575,0.80028007,0.41726929999999995,0.8966299935750001,0.902200306575,4608
    11,	aligned_write_me,./app 5120,0.902326466575,0.0026691209991558866,0.9028656745750001,0.8052409700000001,0.41840469999999996,0.8974809675750001,0.9055105155750001,5120
    12,	aligned_write_me,./app 5632,0.9047570367750002,0.002266752162256964,0.903939335075,0.8019435699999999,0.4194729,0.9025708295750001,0.9102072535750001,5632
    13,	aligned_write_me,./app 6144,0.9067793233750001,0.0018966629271575707,0.9071573855750001,0.8138045700000001,0.42142229999999997,0.9035019955750001,0.9094803035750001,6144
    14,	aligned_write_me,./app 6656,0.9094824379750002,0.0024717820535758686,0.9086782470750001,0.8023215699999999,0.42185259999999997,0.9062664145750001,0.913677862575,6656
    15,	aligned_write_me,./app 7168,0.9120899868750001,0.0026415657979200783,0.911930364075,0.8100639700000001,0.4237588,0.9075194335750001,0.9165154675750001,7168
    16,	aligned_write_me,./app 7680,0.915627113275,0.001806489481823797,0.915677775075,0.8192521699999998,0.4254239,0.913359975575,0.9184110105750001,7680
    17,	aligned_write_me,./app 8192,0.9190286273750002,0.0023606563066312968,0.9187643765750001,0.82673767,0.42737410000000003,0.9150757305750001,0.9240600745750001,8192
    18,	aligned_write_me,./app 8704,0.920859533475,0.003558807040101578,0.921534579075,0.82452107,0.4275157,0.9159908895750001,0.9273911495750001,8704
    19,	aligned_write_me,./app 9216,0.9257280490750001,0.005799997080937743,0.924372907575,0.8262496699999999,0.431666,0.920206823575,0.9389990145750001,9216
    20,	aligned_write_me,./app 9728,0.926816774475,0.0024609799920975732,0.9275636005750001,0.83382437,0.43149139999999997,0.9225392825750001,0.9295933495750001,9728
    21,	aligned_write_me,./app 10240,0.930366345475,0.004994228744699095,0.9285530885750001,0.82555017,0.43277869999999996,0.9253278285750001,0.9388444695750001,10240
    22,	aligned_write_me,./app 10752,0.931922411375,0.004161322704850074,0.9308460710750001,0.8296643699999999,0.43392,0.9270094875750001,0.9413991485750001,10752
    23,	aligned_write_me,./app 11264,0.9360847980750002,0.0033893209212125077,0.9363387995750001,0.8352900699999999,0.4348878,0.9323070155750001,0.9423912835750001,11264
    24,	aligned_write_me,./app 11776,0.939424623775,0.004559639609558209,0.9382944940750001,0.8411926699999999,0.43754430000000005,0.933004783575,0.9503279055750001,11776
    25,	aligned_write_me,./app 12288,0.940576496075,0.003536984740841685,0.9406497890750001,0.83397267,0.43817010000000006,0.9362146935750001,0.9451846825750001,12288
    26,	aligned_write_me,./app 12800,0.9454747365750003,0.003238780937927497,0.9452470160750002,0.8494104699999999,0.4400141000000001,0.9405398395750001,0.950726132575,12800
    27,	aligned_write_me,./app 13312,0.945273792675,0.0034685792234200423,0.944395914075,0.85005247,0.43954640000000006,0.9417007015750001,0.951939741575,13312
    28,	aligned_write_me,./app 13824,0.948531614275,0.0021263003164277198,0.9482569565750001,0.8463761700000001,0.44219539999999996,0.9453971145750001,0.953800879575,13824
    29,	aligned_write_me,./app 14336,0.954007576075,0.005015485041275338,0.9536565320750001,0.8578198699999999,0.4447423,0.9463462615750001,0.9623783455750001,14336
    30,	aligned_write_me,./app 14848,0.9546269886750001,0.004871539190957747,0.953531702075,0.85763167,0.44447030000000004,0.9486339985750001,0.9636943435750001,14848
    31,	aligned_write_me,./app 15360,0.9572860196750002,0.0023698147634804495,0.9570262770750001,0.86036687,0.44695930000000006,0.9542233895750001,0.9617531185750001,15360
    32,	aligned_write_me,./app 15872,0.959589017775,0.004145586071012107,0.9602853500750002,0.85958077,0.44703779999999993,0.9513359495750001,0.9650580475750001,15872
    33,	aligned_write_me,./app 16384,0.9629653762749999,0.004633635677396501,0.9610162165750001,0.8672956700000001,0.44901849999999993,0.9582712765750001,0.9716633515750001,16384
    34,	aligned_write_me,./app 16896,0.9640939699750002,0.005396509211587052,0.9647952335750001,0.86320047,0.44894470000000003,0.9547311005750001,0.9709264165750001,16896
    35,	aligned_write_me,./app 17408,0.9667130771750001,0.004508956775160139,0.9639723655750001,0.8675136699999999,0.45158000000000004,0.9628219735750001,0.9750046825750001,17408
    36,	aligned_write_me,./app 17920,0.9684405095750002,0.004712883829918876,0.9681514360750001,0.86597697,0.45206789999999997,0.9630197625750001,0.9761954745750001,17920
    37,	aligned_write_me,./app 18432,0.9735932608750002,0.003305564592779758,0.973871500575,0.87742807,0.4541939000000001,0.968706226575,0.9798161085750001,18432
    38,	aligned_write_me,./app 18944,0.9721476123750001,0.004059846863851814,0.9714164495750002,0.8758467699999999,0.45318120000000006,0.967811078575,0.9800192875750001,18944
    39,	aligned_write_me,./app 19456,0.9731404289750001,0.0030219795209796723,0.9733530245750002,0.87028587,0.45476269999999996,0.9692503055750001,0.9788558115750001,19456
    40,	aligned_write_me,./app 19968,0.9773279498750002,0.0035634898919989473,0.9779536925750001,0.87537477,0.45575409999999994,0.9725821415750001,0.9824113845750001,19968
    41,	aligned_write_me,./app 20480,0.983656273275,0.007748203815859579,0.9849370235750001,0.8848042700000001,0.46163990000000005,0.9726664045750001,1.000366698575,20480
    42,	aligned_write_me,./app 20992,0.9834314945750002,0.004229883218915814,0.9834234585750001,0.8884395700000001,0.45920449999999996,0.9779471215750001,0.9899383615750001,20992
    43,	aligned_write_me,./app 21504,0.9909345810750001,0.003800045850154926,0.990098896575,0.89668677,0.46141689999999996,0.9858299935750001,0.9973198735750001,21504
    44,	aligned_write_me,./app 22016,0.9896054611750001,0.0043231725668544975,0.988333656075,0.8916691700000001,0.4627122000000001,0.9854533435750001,0.9962859755750001,22016
    45,	aligned_write_me,./app 22528,0.9966150281750001,0.008765795802336999,0.9947406245750001,0.90374507,0.46552190000000004,0.988510059575,1.018077779575,22528
    46,	aligned_write_me,./app 23040,0.9970569485750002,0.00461071159157633,0.9958201495750001,0.8916815699999999,0.465504,0.9924649295750001,1.004729061575,23040
    47,	aligned_write_me,./app 23552,1.000258737775,0.006966409523815587,1.000392913075,0.90161067,0.46540299999999996,0.9900494125750001,1.010875202575,23552
    48,	aligned_write_me,./app 24064,1.0035137288750002,0.00807037801974184,1.001010562575,0.9026359699999998,0.4691903,0.9945654005750001,1.019140043575,24064
    49,	aligned_write_me,./app 24576,1.008390886875,0.007747473445028625,1.007924702575,0.9186537699999999,0.4715123,0.9966521825750001,1.020430641575,24576
    50,	aligned_write_me,./app 25088,1.004546275375,0.005412065670546812,1.004568278575,0.90693357,0.46982539999999995,0.995857208575,1.016529936575,25088
    51,	aligned_write_me,./app 25600,1.008081626575,0.006253245536682539,1.008274712075,0.91430367,0.47141189999999994,0.9972667485750001,1.021601123575,25600
    52,	aligned_write_me,./app 26112,1.007973580475,0.005714842428237404,1.009356826575,0.90643477,0.47163570000000005,0.9999268425750001,1.016038457575,26112
    53,	aligned_write_me,./app 26624,1.014014204875,0.004237228846255397,1.014360795075,0.91574807,0.47351209999999994,1.007810196575,1.022362971575,26624
    54,	aligned_write_me,./app 27136,1.016773490375,0.003770367213409834,1.016197752075,0.9066388699999999,0.4770487,1.012570300575,1.023152209575,27136
    55,	aligned_write_me,./app 27648,1.022080842475,0.007845661031973775,1.022008076075,0.9261928700000001,0.47903400000000007,1.008763354575,1.034701470575,27648
    56,	aligned_write_me,./app 28160,1.0223220701750002,0.004134132967417855,1.021545646075,0.9218915699999999,0.47999290000000006,1.017049088575,1.028280645575,28160
    57,	aligned_write_me,./app 28672,1.0266481743750002,0.0037944864303321225,1.0258630905750001,0.9311594699999999,0.48026180000000007,1.019808157575,1.031570656575,28672
    58,	aligned_write_me,./app 29184,1.025872783475,0.0032273906020585785,1.0260380475750002,0.93315377,0.47951560000000004,1.019699498575,1.031481445575,29184
    59,	aligned_write_me,./app 29696,1.028936037075,0.008096185812991503,1.0275347515750002,0.93142567,0.48354850000000005,1.020222867575,1.046319125575,29696
    60,	aligned_write_me,./app 30208,1.0313683176750001,0.004709432343648886,1.030270053575,0.9329515699999998,0.48620979999999997,1.0249660305750001,1.042129665575,30208
    61,	aligned_write_me,./app 30720,1.0324014107750001,0.003936929696089682,1.031530498075,0.9360070700000002,0.4829732,1.0274498945750001,1.038523839575,30720
    62,	aligned_write_me,./app 31232,1.0378224471750002,0.007729443633157044,1.0374131905750001,0.93967727,0.4877116,1.026723586575,1.0506308285750001,31232
    63,	aligned_write_me,./app 31744,1.038255747675,0.008370631607442036,1.040897705575,0.9459385699999998,0.4858633,1.0269763515750001,1.051720737575,31744
    64,	aligned_write_me,./app 32256,1.039350536975,0.007888008011232754,1.036703951075,0.94080877,0.48881699999999995,1.029727603575,1.054751811575,32256
    65,	aligned_write_me,./app 32768,1.0430400574749998,0.007953573923060953,1.042717170575,0.9437683699999999,0.4900314999999999,1.028948727575,1.0546102345750001,32768
      	


==> plots/memcpy/csv/memcpy_mu.csv <==
# bench,command,mean,stddev,median,user,time,min,max,size
misaligned_write_me,./app 0,0.8745213090850001,0.002712383119916064,0.875024786385,0.770592665,0.40448199999999995,0.870709533385,0.8778522453850001,0
misaligned_write_me,./app 512,0.881784860985,0.002266864672989158,0.882116964885,0.775573565,0.4088159,0.877357595385,0.8846737073850001,512
misaligned_write_me,./app 1024,0.883387028185,0.00320487660161423,0.8824755043850001,0.783407565,0.40885810000000006,0.878668033385,0.888354762385,1024
misaligned_write_me,./app 1536,0.886222378085,0.0034456045689669488,0.8860297938850001,0.7765756650000002,0.4101281,0.8805956433850001,0.893077787385,1536
misaligned_write_me,./app 2048,0.888199103585,0.0014946394937003582,0.888447775385,0.7852934650000001,0.41142319999999993,0.885692621385,0.8910698823850001,2048
misaligned_write_me,./app 2560,0.8897502441850001,0.0013697055693600514,0.8897489833850001,0.793849065,0.41248300000000004,0.887267884385,0.892507139385,2560
misaligned_write_me,./app 3072,0.892585679385,0.0020552628144738182,0.8920413513850001,0.786894365,0.4142187999999999,0.890246961385,0.896376569385,3072
misaligned_write_me,./app 3584,0.8938331121850001,0.0024727522827623404,0.893688833385,0.786754665,0.41413420000000006,0.8888095033850001,0.897305704385,3584
misaligned_write_me,./app 4096,0.8978716832850001,0.0038361889458676957,0.896972347385,0.7917334650000001,0.4167172,0.893781560385,0.9060631693850001,4096
misaligned_write_me,./app 4608,0.9003670969850001,0.003434679822094474,0.899424724885,0.8019042650000001,0.41831559999999995,0.895800472385,0.9063109593850001,4608
misaligned_write_me,./app 5120,0.905511635185,0.0032616818219316666,0.904307719385,0.7894217649999999,0.42000909999999997,0.901849806385,0.910446075385,5120
misaligned_write_me,./app 5632,0.905222543085,0.002211454997946075,0.9053520753850001,0.802533365,0.4198367,0.9010409043850001,0.9080107043850001,5632
misaligned_write_me,./app 6144,0.907233066085,0.00253550964646092,0.9067051423850001,0.8182378650000001,0.42104269999999994,0.903793573385,0.9112656773850001,6144
misaligned_write_me,./app 6656,0.911168716185,0.00444756824485187,0.910734509885,0.796768865,0.42324459999999997,0.903937051385,0.918926536385,6656
misaligned_write_me,./app 7168,0.912624232385,0.0029370807003985264,0.912818036385,0.810188065,0.42461479999999996,0.908237977385,0.9168258543850001,7168
misaligned_write_me,./app 7680,0.9217024771850001,0.013826450390567187,0.9166510653850001,0.8122946650000001,0.42520689999999994,0.911406005385,0.9584634323850001,7680
misaligned_write_me,./app 8192,0.922883455685,0.007094933886389705,0.920013589885,0.8297729649999999,0.4290223999999999,0.915825801385,0.9349523133850001,8192
misaligned_write_me,./app 8704,0.921151777185,0.00295507170501681,0.919799592385,0.812310865,0.4287770999999999,0.917906091385,0.9270999693850001,8704
misaligned_write_me,./app 9216,0.9275001796850001,0.006079924748412161,0.925761730885,0.827265265,0.43076169999999997,0.920791845385,0.938831263385,9216
misaligned_write_me,./app 9728,0.9302233762850001,0.004890785816140949,0.9290209838850001,0.8294207650000001,0.4339481,0.923666199385,0.9404025743850001,9728
misaligned_write_me,./app 10240,0.9309134901849999,0.002304101365007994,0.930038137385,0.836513565,0.4327895,0.928300444385,0.935282050385,10240
misaligned_write_me,./app 10752,0.934242001985,0.0037008049415058735,0.933830737885,0.8456817650000001,0.43477639999999995,0.9306294553850001,0.9430221213850001,10752
misaligned_write_me,./app 11264,0.9413139806850002,0.005345302746418689,0.940378944885,0.8354231649999999,0.43871449999999995,0.933730875385,0.9501099323850001,11264
misaligned_write_me,./app 11776,0.9395863433850001,0.004446003694014505,0.9378685128850001,0.8413732649999999,0.4379413,0.935518497385,0.949409555385,11776
misaligned_write_me,./app 12288,0.9417946177850001,0.0035920780930466054,0.943115292385,0.839330165,0.43792829999999994,0.9352760853850001,0.9471082953850001,12288
misaligned_write_me,./app 12800,0.949557013085,0.005078162382301829,0.951187373385,0.8424804650000001,0.44217490000000004,0.9421869863850001,0.9556002613850001,12800
misaligned_write_me,./app 13312,0.948119741685,0.006216133938602102,0.9461702218850001,0.854313165,0.44021540000000003,0.941837162385,0.961003293385,13312
misaligned_write_me,./app 13824,0.9508266811850001,0.00563971719586094,0.9497599268850001,0.850439165,0.44419460000000005,0.941537522385,0.959402792385,13824
misaligned_write_me,./app 14336,0.956503220585,0.00607957515780669,0.954858136885,0.850778665,0.445632,0.9494468233850001,0.9693638773850001,14336
misaligned_write_me,./app 14848,0.9570675953850001,0.008839554830266955,0.9542911433850001,0.8533836650000002,0.4455153,0.9474865893850001,0.978882150385,14848
misaligned_write_me,./app 15360,0.9561057600849999,0.0043624692738271804,0.9554104003850001,0.8616873650000001,0.4463138,0.9492885373850001,0.9633004633850001,15360
misaligned_write_me,./app 15872,0.963002582785,0.004139982015813872,0.9639516588850001,0.8627903650000001,0.4488134,0.957241614385,0.968390482385,15872
misaligned_write_me,./app 16384,0.962956801685,0.003134366995349896,0.9623598813850001,0.873121265,0.4482821,0.9595961173850001,0.9702751673850001,16384
misaligned_write_me,./app 16896,0.9649120906850002,0.004295106771340565,0.963929528885,0.862331365,0.45085319999999995,0.9594169033850001,0.973194761385,16896
misaligned_write_me,./app 17408,0.9719959304850001,0.006784496892226753,0.970943755385,0.873193665,0.45402850000000006,0.9616934113850001,0.9811276923850001,17408
misaligned_write_me,./app 17920,0.969586939985,0.004758724846875642,0.9679686348850001,0.8687630650000001,0.453015,0.963033939385,0.977420824385,17920
misaligned_write_me,./app 18432,0.9755967352850001,0.008147790865372696,0.973009268385,0.8820484650000001,0.45569119999999996,0.9666654973850001,0.989563785385,18432
misaligned_write_me,./app 18944,0.981334123485,0.007466216064835778,0.982013968385,0.8851456650000001,0.4587713,0.971943243385,0.9935716033850001,18944
misaligned_write_me,./app 19456,0.9811298203850001,0.007631269452229075,0.978945357885,0.8825086649999999,0.4591284,0.9706662123850001,0.993269251385,19456
misaligned_write_me,./app 19968,0.9814064608849999,0.008162290100965001,0.9782221118850001,0.8766928650000001,0.45701,0.973634759385,1.000676836385,19968
misaligned_write_me,./app 20480,0.9847417729850001,0.011838797737944058,0.979463325385,0.891446865,0.4612780000000001,0.9752476533850001,1.0081054393850002,20480
misaligned_write_me,./app 20992,0.986279238985,0.00766546382952402,0.983444201385,0.8902967649999999,0.46009209999999995,0.9798276773850001,1.0016128393850001,20992
misaligned_write_me,./app 21504,0.9916640148850002,0.007596507220967274,0.9893455438850001,0.891590165,0.46164449999999996,0.981367091385,1.0049233343850001,21504
misaligned_write_me,./app 22016,0.9954128887850002,0.010267407882621645,0.992105305385,0.9015793650000001,0.4639789,0.984009692385,1.0166172443850001,22016
misaligned_write_me,./app 22528,0.9942001798849999,0.007156470058860663,0.994470469385,0.8921321649999999,0.4672172,0.985257496385,1.0082140913850002,22528
misaligned_write_me,./app 23040,1.0002374762850001,0.006709087297771225,0.9989034678850001,0.908995665,0.46715920000000005,0.992306095385,1.0149514693850001,23040
misaligned_write_me,./app 23552,1.003882062285,0.006623096691253955,1.0019487763850001,0.901376365,0.4667567,0.995414102385,1.014501005385,23552
misaligned_write_me,./app 24064,1.001917640185,0.004321779959563442,1.002555624385,0.912536365,0.469269,0.995413821385,1.0074051943850002,24064
misaligned_write_me,./app 24576,1.0067761490850002,0.007767663849619005,1.003994509885,0.922252765,0.474077,0.9966418663850001,1.022027996385,24576
misaligned_write_me,./app 25088,1.0120462308850002,0.0066406280959549055,1.011076990885,0.909731865,0.4749141,1.003271960385,1.0216792723850001,25088
misaligned_write_me,./app 25600,1.013823195285,0.008384976221722061,1.0131348243850002,0.905538565,0.4754402,0.999616006385,1.026148246385,25600
misaligned_write_me,./app 26112,1.0152218406850002,0.010984476272090956,1.0119457623850001,0.9161152650000002,0.47487969999999996,1.0010351693850001,1.0376067393850001,26112
misaligned_write_me,./app 26624,1.0167630220850001,0.01036922084631174,1.0107267693850002,0.9103742650000001,0.4739319999999999,1.007211670385,1.032259765385,26624
misaligned_write_me,./app 27136,1.013355504485,0.004651538022049208,1.011070250885,0.9104417650000001,0.474203,1.009335831385,1.0229250433850001,27136
misaligned_write_me,./app 27648,1.018194231185,0.0067184682512868394,1.0171489468850001,0.9255272649999998,0.4778582,1.0111742883850001,1.030387406385,27648
misaligned_write_me,./app 28160,1.020905771685,0.006542660772996227,1.022208971885,0.9297014650000002,0.47721920000000007,1.009973475385,1.029989482385,28160
misaligned_write_me,./app 28672,1.0286919244850001,0.0071799859326183695,1.0292617538850002,0.923932465,0.4821397,1.0162576753850001,1.041298592385,28672
misaligned_write_me,./app 29184,1.0262142841850002,0.006272470951770952,1.0249752838850001,0.9310961650000001,0.47793399999999997,1.019216433385,1.0370950353850001,29184
misaligned_write_me,./app 29696,1.032370968185,0.007681643265037981,1.0317865093850003,0.9407422649999999,0.4821295,1.0203922093850002,1.0427439763850002,29696
misaligned_write_me,./app 30208,1.029753542885,0.00645877501529016,1.0296614723850002,0.9307211649999999,0.48256449999999995,1.0178416813850002,1.042295239385,30208
misaligned_write_me,./app 30720,1.038600033085,0.01277204430284068,1.0395194888850001,0.9368690650000001,0.48623130000000003,1.0190140013850002,1.065632691385,30720
misaligned_write_me,./app 31232,1.0381978313849998,0.009306270320532523,1.0359174363850001,0.9434215649999999,0.4868313000000001,1.0267738293850002,1.057026795385,31232
misaligned_write_me,./app 31744,1.0375921655850002,0.007804266552438709,1.0371438623850002,0.9369560650000001,0.48709109999999994,1.028491781385,1.052684306385,31744
misaligned_write_me,./app 32256,1.0414101584850002,0.009489977848604909,1.038998528385,0.940282865,0.4886197,1.0323011323850002,1.0604122503850002,32256
misaligned_write_me,./app 32768,1.045772822585,0.008194727310461595,1.046611976885,0.9479591650000001,0.49043169999999997,1.033683583385,1.059481976385,32768


==> plots/memcpy/csv/memcpy_mu_nl.csv <==
     1,	# bench,command,mean,stddev,median,user,time,min,max,size
     2,	misaligned_write_me,./app 0,0.8745213090850001,0.002712383119916064,0.875024786385,0.770592665,0.40448199999999995,0.870709533385,0.8778522453850001,0
     3,	misaligned_write_me,./app 512,0.881784860985,0.002266864672989158,0.882116964885,0.775573565,0.4088159,0.877357595385,0.8846737073850001,512
     4,	misaligned_write_me,./app 1024,0.883387028185,0.00320487660161423,0.8824755043850001,0.783407565,0.40885810000000006,0.878668033385,0.888354762385,1024
     5,	misaligned_write_me,./app 1536,0.886222378085,0.0034456045689669488,0.8860297938850001,0.7765756650000002,0.4101281,0.8805956433850001,0.893077787385,1536
     6,	misaligned_write_me,./app 2048,0.888199103585,0.0014946394937003582,0.888447775385,0.7852934650000001,0.41142319999999993,0.885692621385,0.8910698823850001,2048
     7,	misaligned_write_me,./app 2560,0.8897502441850001,0.0013697055693600514,0.8897489833850001,0.793849065,0.41248300000000004,0.887267884385,0.892507139385,2560
     8,	misaligned_write_me,./app 3072,0.892585679385,0.0020552628144738182,0.8920413513850001,0.786894365,0.4142187999999999,0.890246961385,0.896376569385,3072
     9,	misaligned_write_me,./app 3584,0.8938331121850001,0.0024727522827623404,0.893688833385,0.786754665,0.41413420000000006,0.8888095033850001,0.897305704385,3584
    10,	misaligned_write_me,./app 4096,0.8978716832850001,0.0038361889458676957,0.896972347385,0.7917334650000001,0.4167172,0.893781560385,0.9060631693850001,4096
    11,	misaligned_write_me,./app 4608,0.9003670969850001,0.003434679822094474,0.899424724885,0.8019042650000001,0.41831559999999995,0.895800472385,0.9063109593850001,4608
    12,	misaligned_write_me,./app 5120,0.905511635185,0.0032616818219316666,0.904307719385,0.7894217649999999,0.42000909999999997,0.901849806385,0.910446075385,5120
    13,	misaligned_write_me,./app 5632,0.905222543085,0.002211454997946075,0.9053520753850001,0.802533365,0.4198367,0.9010409043850001,0.9080107043850001,5632
    14,	misaligned_write_me,./app 6144,0.907233066085,0.00253550964646092,0.9067051423850001,0.8182378650000001,0.42104269999999994,0.903793573385,0.9112656773850001,6144
    15,	misaligned_write_me,./app 6656,0.911168716185,0.00444756824485187,0.910734509885,0.796768865,0.42324459999999997,0.903937051385,0.918926536385,6656
    16,	misaligned_write_me,./app 7168,0.912624232385,0.0029370807003985264,0.912818036385,0.810188065,0.42461479999999996,0.908237977385,0.9168258543850001,7168
    17,	misaligned_write_me,./app 7680,0.9217024771850001,0.013826450390567187,0.9166510653850001,0.8122946650000001,0.42520689999999994,0.911406005385,0.9584634323850001,7680
    18,	misaligned_write_me,./app 8192,0.922883455685,0.007094933886389705,0.920013589885,0.8297729649999999,0.4290223999999999,0.915825801385,0.9349523133850001,8192
    19,	misaligned_write_me,./app 8704,0.921151777185,0.00295507170501681,0.919799592385,0.812310865,0.4287770999999999,0.917906091385,0.9270999693850001,8704
    20,	misaligned_write_me,./app 9216,0.9275001796850001,0.006079924748412161,0.925761730885,0.827265265,0.43076169999999997,0.920791845385,0.938831263385,9216
    21,	misaligned_write_me,./app 9728,0.9302233762850001,0.004890785816140949,0.9290209838850001,0.8294207650000001,0.4339481,0.923666199385,0.9404025743850001,9728
    22,	misaligned_write_me,./app 10240,0.9309134901849999,0.002304101365007994,0.930038137385,0.836513565,0.4327895,0.928300444385,0.935282050385,10240
    23,	misaligned_write_me,./app 10752,0.934242001985,0.0037008049415058735,0.933830737885,0.8456817650000001,0.43477639999999995,0.9306294553850001,0.9430221213850001,10752
    24,	misaligned_write_me,./app 11264,0.9413139806850002,0.005345302746418689,0.940378944885,0.8354231649999999,0.43871449999999995,0.933730875385,0.9501099323850001,11264
    25,	misaligned_write_me,./app 11776,0.9395863433850001,0.004446003694014505,0.9378685128850001,0.8413732649999999,0.4379413,0.935518497385,0.949409555385,11776
    26,	misaligned_write_me,./app 12288,0.9417946177850001,0.0035920780930466054,0.943115292385,0.839330165,0.43792829999999994,0.9352760853850001,0.9471082953850001,12288
    27,	misaligned_write_me,./app 12800,0.949557013085,0.005078162382301829,0.951187373385,0.8424804650000001,0.44217490000000004,0.9421869863850001,0.9556002613850001,12800
    28,	misaligned_write_me,./app 13312,0.948119741685,0.006216133938602102,0.9461702218850001,0.854313165,0.44021540000000003,0.941837162385,0.961003293385,13312
    29,	misaligned_write_me,./app 13824,0.9508266811850001,0.00563971719586094,0.9497599268850001,0.850439165,0.44419460000000005,0.941537522385,0.959402792385,13824
    30,	misaligned_write_me,./app 14336,0.956503220585,0.00607957515780669,0.954858136885,0.850778665,0.445632,0.9494468233850001,0.9693638773850001,14336
    31,	misaligned_write_me,./app 14848,0.9570675953850001,0.008839554830266955,0.9542911433850001,0.8533836650000002,0.4455153,0.9474865893850001,0.978882150385,14848
    32,	misaligned_write_me,./app 15360,0.9561057600849999,0.0043624692738271804,0.9554104003850001,0.8616873650000001,0.4463138,0.9492885373850001,0.9633004633850001,15360
    33,	misaligned_write_me,./app 15872,0.963002582785,0.004139982015813872,0.9639516588850001,0.8627903650000001,0.4488134,0.957241614385,0.968390482385,15872
    34,	misaligned_write_me,./app 16384,0.962956801685,0.003134366995349896,0.9623598813850001,0.873121265,0.4482821,0.9595961173850001,0.9702751673850001,16384
    35,	misaligned_write_me,./app 16896,0.9649120906850002,0.004295106771340565,0.963929528885,0.862331365,0.45085319999999995,0.9594169033850001,0.973194761385,16896
    36,	misaligned_write_me,./app 17408,0.9719959304850001,0.006784496892226753,0.970943755385,0.873193665,0.45402850000000006,0.9616934113850001,0.9811276923850001,17408
    37,	misaligned_write_me,./app 17920,0.969586939985,0.004758724846875642,0.9679686348850001,0.8687630650000001,0.453015,0.963033939385,0.977420824385,17920
    38,	misaligned_write_me,./app 18432,0.9755967352850001,0.008147790865372696,0.973009268385,0.8820484650000001,0.45569119999999996,0.9666654973850001,0.989563785385,18432
    39,	misaligned_write_me,./app 18944,0.981334123485,0.007466216064835778,0.982013968385,0.8851456650000001,0.4587713,0.971943243385,0.9935716033850001,18944
    40,	misaligned_write_me,./app 19456,0.9811298203850001,0.007631269452229075,0.978945357885,0.8825086649999999,0.4591284,0.9706662123850001,0.993269251385,19456
    41,	misaligned_write_me,./app 19968,0.9814064608849999,0.008162290100965001,0.9782221118850001,0.8766928650000001,0.45701,0.973634759385,1.000676836385,19968
    42,	misaligned_write_me,./app 20480,0.9847417729850001,0.011838797737944058,0.979463325385,0.891446865,0.4612780000000001,0.9752476533850001,1.0081054393850002,20480
    43,	misaligned_write_me,./app 20992,0.986279238985,0.00766546382952402,0.983444201385,0.8902967649999999,0.46009209999999995,0.9798276773850001,1.0016128393850001,20992
    44,	misaligned_write_me,./app 21504,0.9916640148850002,0.007596507220967274,0.9893455438850001,0.891590165,0.46164449999999996,0.981367091385,1.0049233343850001,21504
    45,	misaligned_write_me,./app 22016,0.9954128887850002,0.010267407882621645,0.992105305385,0.9015793650000001,0.4639789,0.984009692385,1.0166172443850001,22016
    46,	misaligned_write_me,./app 22528,0.9942001798849999,0.007156470058860663,0.994470469385,0.8921321649999999,0.4672172,0.985257496385,1.0082140913850002,22528
    47,	misaligned_write_me,./app 23040,1.0002374762850001,0.006709087297771225,0.9989034678850001,0.908995665,0.46715920000000005,0.992306095385,1.0149514693850001,23040
    48,	misaligned_write_me,./app 23552,1.003882062285,0.006623096691253955,1.0019487763850001,0.901376365,0.4667567,0.995414102385,1.014501005385,23552
    49,	misaligned_write_me,./app 24064,1.001917640185,0.004321779959563442,1.002555624385,0.912536365,0.469269,0.995413821385,1.0074051943850002,24064
    50,	misaligned_write_me,./app 24576,1.0067761490850002,0.007767663849619005,1.003994509885,0.922252765,0.474077,0.9966418663850001,1.022027996385,24576
    51,	misaligned_write_me,./app 25088,1.0120462308850002,0.0066406280959549055,1.011076990885,0.909731865,0.4749141,1.003271960385,1.0216792723850001,25088
    52,	misaligned_write_me,./app 25600,1.013823195285,0.008384976221722061,1.0131348243850002,0.905538565,0.4754402,0.999616006385,1.026148246385,25600
    53,	misaligned_write_me,./app 26112,1.0152218406850002,0.010984476272090956,1.0119457623850001,0.9161152650000002,0.47487969999999996,1.0010351693850001,1.0376067393850001,26112
    54,	misaligned_write_me,./app 26624,1.0167630220850001,0.01036922084631174,1.0107267693850002,0.9103742650000001,0.4739319999999999,1.007211670385,1.032259765385,26624
    55,	misaligned_write_me,./app 27136,1.013355504485,0.004651538022049208,1.011070250885,0.9104417650000001,0.474203,1.009335831385,1.0229250433850001,27136
    56,	misaligned_write_me,./app 27648,1.018194231185,0.0067184682512868394,1.0171489468850001,0.9255272649999998,0.4778582,1.0111742883850001,1.030387406385,27648
    57,	misaligned_write_me,./app 28160,1.020905771685,0.006542660772996227,1.022208971885,0.9297014650000002,0.47721920000000007,1.009973475385,1.029989482385,28160
    58,	misaligned_write_me,./app 28672,1.0286919244850001,0.0071799859326183695,1.0292617538850002,0.923932465,0.4821397,1.0162576753850001,1.041298592385,28672
    59,	misaligned_write_me,./app 29184,1.0262142841850002,0.006272470951770952,1.0249752838850001,0.9310961650000001,0.47793399999999997,1.019216433385,1.0370950353850001,29184
    60,	misaligned_write_me,./app 29696,1.032370968185,0.007681643265037981,1.0317865093850003,0.9407422649999999,0.4821295,1.0203922093850002,1.0427439763850002,29696
    61,	misaligned_write_me,./app 30208,1.029753542885,0.00645877501529016,1.0296614723850002,0.9307211649999999,0.48256449999999995,1.0178416813850002,1.042295239385,30208
    62,	misaligned_write_me,./app 30720,1.038600033085,0.01277204430284068,1.0395194888850001,0.9368690650000001,0.48623130000000003,1.0190140013850002,1.065632691385,30720
    63,	misaligned_write_me,./app 31232,1.0381978313849998,0.009306270320532523,1.0359174363850001,0.9434215649999999,0.4868313000000001,1.0267738293850002,1.057026795385,31232
    64,	misaligned_write_me,./app 31744,1.0375921655850002,0.007804266552438709,1.0371438623850002,0.9369560650000001,0.48709109999999994,1.028491781385,1.052684306385,31744
    65,	misaligned_write_me,./app 32256,1.0414101584850002,0.009489977848604909,1.038998528385,0.940282865,0.4886197,1.0323011323850002,1.0604122503850002,32256
    66,	misaligned_write_me,./app 32768,1.045772822585,0.008194727310461595,1.046611976885,0.9479591650000001,0.49043169999999997,1.033683583385,1.059481976385,32768


==> plots/styles.inc <==
#safe color combination
#e66101
#fdb863
#b2abd2
#5e3c99

#default histogram color sequence
set linetype  1 lc rgb "#a8ce78" lw 1
set linetype  2 lc rgb "#8eb8fc" lw 1
set linetype  3 lc rgb "#ed7e75" lw 1
set linetype  4 lc rgb "#ffc300" lw 1
set linetype  5 lc rgb "#fdb863" lw 1
set linetype  6 lc rgb "#b2abd2" lw 1

set pointsize 4

set style line 1001 lt 1 lc rgb "#e66101" lw 2 pt 3  ps 2 dashtype 1 #native 
set style line 1002 lt 1 lc rgb "#fdb863" lw 2 pt 5  ps 2 dashtype 1  #scone
set style line 1003 lt 1 lc rgb "#b2abd2" lw 2 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1004 lt 1 lc rgb "#5e3c99" lw 2 pt 6  ps 2 dashtype 1  #other 1
set style line 1005 lt 1 lc rgb "#5e3c99" lw 2 pt 11 ps 2 dashtype 1  #other 2
set style line 1006 lt 1 lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  #other 2


###set style line 2001  lc rgb "#90EE90" lw 2 pt 13 ps 2  dt (2,1,2,1) #red dashed line -- diamond points
###set style line 2002  lc rgb "#8b1a0e" lw 2 pt 9  ps 2 dt 1 #red solid line -- up triangle points
###set style line 2003  lc rgb "#0E539C" lw 2 pt 7  ps 2 dt 1 #blue solid line -- circle points
###set style line 2004  lc rgb "#003300" lw 4 pt 4 ps 1  dt (2,1,2,1)  #green dashed line -- empty square points
###set style line 2005  lc rgb "#008F00" lw 2 pt 11 ps 2 dt 1 #green solid line -- down triangle points
###set style line 2006  lc rgb "#E50000" lw 5 pt 6 ps 1 dt (2,1,2,1)  # additional 1 red dot dashed lines -- diamond points
###set style line 2007  lc rgb "#1F7935" lw 5 pt 10 ps 1 dt (2,1,2,1)  # additional 2 green dashed -- down triangle points
set style line 2008  lc rgb "#0E539C" lw 3 pt 7 ps 2 dt 1 #native -- blue dashed line -- circle points
set style line 2009  lc rgb "#0E539C" lw 5 pt 7 ps 2 dt 1 #blue solid line -- diamond points

#styles used by barcharts and sdk plots
set style line 2101 lt 1 lc rgb "#5e3c99" linewidth 3 pt 6  ps 2 dashtype 1
set style line 2102 lt 1 lc rgb "#fdb863" linewidth 3 pt 5  ps 2 dashtype 1
set style line 2103 lt 1 lc rgb "#5e3c99" linewidth 3 pt 7  ps 2 dashtype 1
set style line 2104 lt 1 lc rgb "#e66101" linewidth 3 pt 3  ps 2 dashtype 1
set style line 2105 lt 1 lc rgb "#fee0b6" linewidth 3 pt 11 ps 2 dashtype 1
set style line 2106 lt 1 lc rgb "#d8daeb" linewidth 3 pt 12 ps 2 dashtype 1

#Use these styles for histograms
set style line 1101 lt 1 lc rgb "#e66101" linewidth 1 pt 3  ps 2 dashtype 1  #native 
set style line 1102 lt 1 lc rgb "#fdb863" linewidth 1 pt 5  ps 2 dashtype 1  #scone
set style line 1103 lt 1 lc rgb "#b2abd2" linewidth 1 pt 7  ps 2 dashtype 1  #palaemon ?
set style line 1104 lt 1 lc rgb "#5e3c99" linewidth 1 pt 6  ps 2 dashtype 1  #other 1
set style line 1105 lt 1 lc rgb "#1F7935" linewidth 4 pt 11 ps 2 dashtype 1  #other 2
set style line 1106 lt 1 lc rgb "#0E539C" linewidth 1 pt 11 ps 2 dashtype 1  #

#DIFFERENT COLORS FOR LINES USED IN PERCENTILES
set style line 105 lt 1 lc rgb "#404040" lw 1 pt 9 ps 2
set style line 125 lt 1 lc rgb "#595959" lw 1 pt 9 ps 2 
set style line 150 lt 1 lc rgb "#808080" lw 1 pt 9 ps 2 
set style line 175 lt 1 lc rgb "#A6A6A6" lw 1 pt 9 ps 2 
set style line 190 lt 1 lc rgb "#D9D9D9" lw 1 pt 9 ps 2 

set style line 101 lt 1 lc rgb "black" lw 2
set style line 102 lt 1 lc rgb "black" lw 6
set style line 103 lt 2 lc rgb "black" lw 2
set style line 104 lt 2 lc rgb "black" lw 6
                  

# DASHED LINE STYLES
set style line 300  linewidth 1.000 pointtype 2 dashtype 1 pointsize default pointinterval 0
set style line 301  linewidth 2.000 pointtype 2 dashtype 2 pointsize default pointinterval 0
set style line 302  linewidth 2.000 pointtype 2 dashtype 4 pointsize default pointinterval 0
set style line 303  linewidth 2.000 pointtype 2 dashtype 5 pointsize default pointinterval 0
set style line 304  linewidth 2.000 pointtype 2 dashtype 6 pointsize default pointinterval 0
set style line 305  linewidth 2.000 pointtype 2 dashtype 7 pointsize default pointinterval 0
set style line 306  linewidth 2.000 pointtype 2 dashtype 8 pointsize default pointinterval 0

#UNUSED:
#set style line 1 lc rgb 'gray90' lt 1 lw 1 pt 9 ps 2
#set style line 2 lc rgb 'gray60' lt 1 lw 1
#set style line 3 lc rgb 'gray30' lt 1 lw 1
#set style line 4 lc rgb 'black'  lt 1 lw 1

#Colors from: https://colorbrewer2.org/#type=diverging&scheme=PuOr&n=7
#i-all 2006
set style line 2006  lc rgb "#b35806" lw 5 pt 6 ps 1 dt (2,1,2,1)
#zc 2004
set style line 2004  lc rgb "#f1a340" lw 4 pt 4 ps 1  dt (2,1,2,1) 
#no_sl 2005
set style line 2005  lc rgb "#fee0b6" lw 2 pt 11 ps 2 dt 1
#i-fread 2001
set style line 2001  lc rgb "#b2182b" lw 2 pt 13 ps 2  dt (2,1,2,1)
#i-fwrite 2002
set style line 2002  lc rgb "#2166ac" lw 2 pt 9  ps 2 dt 1
#i-frw 2003
set style line 2003  lc rgb "#998ec3" lw 2 pt 7  ps 2 dt 1 
#i-fseeko 2007
set style line 2007  lc rgb "#542788" lw 5 pt 10 ps 1 dt (2,1,2,1) 

